Transient error approximation in a L\'evy queue

Motivated by a capacity allocation problem within a finite planning period, we conduct a transient analysis of a single-server queue with L\'evy input. From a cost minimization perspective, we investigate the error induced by using stationary congestion measures as opposed to time-dependent measures. Invoking recent results from fluctuation theory of L\'evy processes, we derive a refined cost function, that accounts for transient effects. This leads to a corrected capacity allocation rule for the transient single-server queue. Extensive numerical experiments indicate that the cost reductions achieved by this correction can by significant.

==> arrivalratefunction.txt <==
0	1.21
1	1.21
1	4.18
2	4.18
2	11.71
3	11.71
3	15.55
4	15.55
4	15.84
5	15.84
5	16.02
6	16.02
6	15.7
7	15.7
7	15.5
8	15.5
8	13.1
9	13.1




==> costs_cor_10_high.txt <==
1.13	0.0126586
1.14	0.105188
1.15	0.193251
1.16	0.277068
1.17	0.356845
1.18	0.432778
1.19	0.505053
1.2	0.573846
1.21	0.639324
1.22	0.701644
1.23	0.760955
1.24	0.817401
1.25	0.871115
1.26	0.922224
1.27	0.970852
1.28	1.01711
1.29	1.06111
1.3	1.10296
1.31	1.14275
1.32	1.18058
1.33	1.21654
1.34	1.25072
1.35	1.28318
1.36	1.31402
1.37	1.3433
1.38	1.3711
1.39	1.39747
1.4	1.4225
1.41	1.44622
1.42	1.46871
1.43	1.49002
1.44	1.5102
1.45	1.5293
1.46	1.54736
1.47	1.56444
1.48	1.58058
1.49	1.59581
1.5	1.61019
1.51	1.62374
1.52	1.6365
1.53	1.64852
1.54	1.65981
1.55	1.67041
1.56	1.68036
1.57	1.68968
1.58	1.69841
1.59	1.70655
1.6	1.71415
1.61	1.72123
1.62	1.7278
1.63	1.7339
1.64	1.73954
1.65	1.74474
1.66	1.74953
1.67	1.75392
1.68	1.75793
1.69	1.76158
1.7	1.76488
1.71	1.76786
1.72	1.77051
1.73	1.77287
1.74	1.77494
1.75	1.77674
1.76	1.77828
1.77	1.77958
1.78	1.78063
1.79	1.78146
1.8	1.78208
1.81	1.7825
1.82	1.78272
1.83	1.78277
1.84	1.78263
1.85	1.78234
1.86	1.78188
1.87	1.78128
1.88	1.78054
1.89	1.77967
1.9	1.77867
1.91	1.77755
1.92	1.77632
1.93	1.77499
1.94	1.77355
1.95	1.77203
1.96	1.77041
1.97	1.76872
1.98	1.76695
1.99	1.76511
2.	1.7632
2.01	1.76123
2.02	1.7592
2.03	1.75712
2.04	1.75498
2.05	1.75281
2.06	1.75059
2.07	1.74834
2.08	1.74605
2.09	1.74373
2.1	1.74139
2.11	1.73902
2.12	1.73663
2.13	1.73422
2.14	1.73179
2.15	1.72936
2.16	1.72691
2.17	1.72446
2.18	1.722
2.19	1.71953
2.2	1.71707
2.21	1.71461
2.22	1.71215
2.23	1.70969
2.24	1.70724
2.25	1.7048
2.26	1.70237
2.27	1.69996
2.28	1.69755
2.29	1.69517
2.3	1.69279
2.31	1.69044
2.32	1.6881
2.33	1.68579
2.34	1.6835
2.35	1.68123
2.36	1.67898
2.37	1.67676
2.38	1.67457
2.39	1.6724
2.4	1.67026
2.41	1.66814
2.42	1.66606
2.43	1.66401
2.44	1.66199
2.45	1.66
2.46	1.65804
2.47	1.65612
2.48	1.65423
2.49	1.65238
2.5	1.65056
2.51	1.64877
2.52	1.64702
2.53	1.64531
2.54	1.64364
2.55	1.642
2.56	1.6404
2.57	1.63884
2.58	1.63732
2.59	1.63583
2.6	1.63439
2.61	1.63298
2.62	1.63162
2.63	1.63029
2.64	1.62901
2.65	1.62777
2.66	1.62656
2.67	1.6254
2.68	1.62428
2.69	1.6232
2.7	1.62216
2.71	1.62117
2.72	1.62021
2.73	1.6193
2.74	1.61843
2.75	1.6176
2.76	1.61681
2.77	1.61607
2.78	1.61537
2.79	1.61471
2.8	1.61409
2.81	1.61352
2.82	1.61298
2.83	1.61249
2.84	1.61205
2.85	1.61164
2.86	1.61128
2.87	1.61096
2.88	1.61068
2.89	1.61045
2.9	1.61026
2.91	1.61011
2.92	1.61
2.93	1.60993
2.94	1.60991
2.95	1.60993
2.96	1.60999
2.97	1.61009
2.98	1.61024
2.99	1.61042
3.	1.61065
3.01	1.61092
3.02	1.61123
3.03	1.61158
3.04	1.61197
3.05	1.61241
3.06	1.61288
3.07	1.6134
3.08	1.61396
3.09	1.61456
3.1	1.61519
3.11	1.61587
3.12	1.61659
3.13	1.61735
3.14	1.61815
3.15	1.61899
3.16	1.61987
3.17	1.62078
3.18	1.62174
3.19	1.62274
3.2	1.62378
3.21	1.62485
3.22	1.62596
3.23	1.62712
3.24	1.62831
3.25	1.62954
3.26	1.6308
3.27	1.63211
3.28	1.63345
3.29	1.63483
3.3	1.63625
3.31	1.63771
3.32	1.6392
3.33	1.64073
3.34	1.6423
3.35	1.6439
3.36	1.64555
3.37	1.64722
3.38	1.64894
3.39	1.65069
3.4	1.65247
3.41	1.65429
3.42	1.65615
3.43	1.65804
3.44	1.65997
3.45	1.66193
3.46	1.66393
3.47	1.66596
3.48	1.66803
3.49	1.67013
3.5	1.67226
3.51	1.67443
3.52	1.67664
3.53	1.67887
3.54	1.68115
3.55	1.68345
3.56	1.68579
3.57	1.68816
3.58	1.69056
3.59	1.693
3.6	1.69547
3.61	1.69797
3.62	1.7005
3.63	1.70307
3.64	1.70566
3.65	1.70829
3.66	1.71095
3.67	1.71365
3.68	1.71637
3.69	1.71912
3.7	1.72191
3.71	1.72473
3.72	1.72757
3.73	1.73045
3.74	1.73336
3.75	1.7363
3.76	1.73927
3.77	1.74226
3.78	1.74529
3.79	1.74835
3.8	1.75143
3.81	1.75455
3.82	1.7577
3.83	1.76087
3.84	1.76407
3.85	1.7673
3.86	1.77056
3.87	1.77385
3.88	1.77717
3.89	1.78051
3.9	1.78388
3.91	1.78728
3.92	1.79071
3.93	1.79416
3.94	1.79764
3.95	1.80115
3.96	1.80469
3.97	1.80825
3.98	1.81184
3.99	1.81546
4.	1.8191
4.01	1.82277
4.02	1.82646
4.03	1.83018
4.04	1.83393
4.05	1.8377
4.06	1.8415
4.07	1.84532
4.08	1.84917
4.09	1.85304
4.1	1.85694
4.11	1.86086
4.12	1.86481
4.13	1.86879
4.14	1.87278
4.15	1.8768
4.16	1.88085
4.17	1.88492
4.18	1.88901
4.19	1.89313
4.2	1.89727
4.21	1.90144
4.22	1.90563
4.23	1.90984
4.24	1.91407
4.25	1.91833
4.26	1.92261
4.27	1.92692
4.28	1.93124
4.29	1.93559
4.3	1.93996
4.31	1.94436
4.32	1.94877
4.33	1.95321
4.34	1.95767
4.35	1.96215
4.36	1.96666
4.37	1.97118
4.38	1.97573
4.39	1.9803
4.4	1.98489
4.41	1.9895
4.42	1.99413
4.43	1.99878
4.44	2.00346
4.45	2.00815
4.46	2.01286
4.47	2.0176
4.48	2.02236
4.49	2.02713
4.5	2.03193
4.51	2.03674
4.52	2.04158
4.53	2.04644
4.54	2.05131
4.55	2.05621
4.56	2.06112
4.57	2.06606
4.58	2.07101
4.59	2.07599
4.6	2.08098
4.61	2.08599
4.62	2.09102
4.63	2.09607
4.64	2.10114
4.65	2.10622
4.66	2.11133
4.67	2.11645
4.68	2.12159
4.69	2.12675
4.7	2.13193
4.71	2.13713
4.72	2.14234
4.73	2.14758
4.74	2.15283
4.75	2.15809
4.76	2.16338
4.77	2.16868
4.78	2.174
4.79	2.17934
4.8	2.18469
4.81	2.19007
4.82	2.19546
4.83	2.20086
4.84	2.20628
4.85	2.21172
4.86	2.21718
4.87	2.22265
4.88	2.22814
4.89	2.23365
4.9	2.23917
4.91	2.24471
4.92	2.25027
4.93	2.25584
4.94	2.26142
4.95	2.26703
4.96	2.27265
4.97	2.27828
4.98	2.28393
4.99	2.2896
5.	2.29528


==> costs_cor_10_low.txt <==
1.3	0.0351171
1.31	0.0830609
1.32	0.12892
1.33	0.172786
1.34	0.214748
1.35	0.254888
1.36	0.293286
1.37	0.330019
1.38	0.365158
1.39	0.398772
1.4	0.430928
1.41	0.461687
1.42	0.49111
1.43	0.519253
1.44	0.546172
1.45	0.571918
1.46	0.596542
1.47	0.620089
1.48	0.642607
1.49	0.664138
1.5	0.684724
1.51	0.704404
1.52	0.723217
1.53	0.741198
1.54	0.758383
1.55	0.774804
1.56	0.790494
1.57	0.805483
1.58	0.8198
1.59	0.833473
1.6	0.846529
1.61	0.858994
1.62	0.870891
1.63	0.882246
1.64	0.893079
1.65	0.903414
1.66	0.91327
1.67	0.922667
1.68	0.931626
1.69	0.940164
1.7	0.948298
1.71	0.956046
1.72	0.963424
1.73	0.970447
1.74	0.97713
1.75	0.983488
1.76	0.989535
1.77	0.995283
1.78	1.00075
1.79	1.00594
1.8	1.01086
1.81	1.01554
1.82	1.01998
1.83	1.02419
1.84	1.02818
1.85	1.03196
1.86	1.03554
1.87	1.03893
1.88	1.04214
1.89	1.04517
1.9	1.04804
1.91	1.05075
1.92	1.0533
1.93	1.05571
1.94	1.05799
1.95	1.06013
1.96	1.06215
1.97	1.06405
1.98	1.06584
1.99	1.06752
2.	1.0691
2.01	1.07058
2.02	1.07197
2.03	1.07327
2.04	1.0745
2.05	1.07564
2.06	1.07671
2.07	1.07771
2.08	1.07865
2.09	1.07952
2.1	1.08034
2.11	1.08111
2.12	1.08182
2.13	1.08248
2.14	1.0831
2.15	1.08369
2.16	1.08423
2.17	1.08473
2.18	1.08521
2.19	1.08565
2.2	1.08607
2.21	1.08646
2.22	1.08683
2.23	1.08718
2.24	1.08751
2.25	1.08783
2.26	1.08813
2.27	1.08842
2.28	1.0887
2.29	1.08897
2.3	1.08923
2.31	1.08949
2.32	1.08974
2.33	1.09
2.34	1.09025
2.35	1.09051
2.36	1.09076
2.37	1.09102
2.38	1.09129
2.39	1.09156
2.4	1.09184
2.41	1.09213
2.42	1.09243
2.43	1.09274
2.44	1.09306
2.45	1.09339
2.46	1.09374
2.47	1.0941
2.48	1.09448
2.49	1.09487
2.5	1.09528
2.51	1.09571
2.52	1.09615
2.53	1.09662
2.54	1.0971
2.55	1.09761
2.56	1.09814
2.57	1.09869
2.58	1.09926
2.59	1.09985
2.6	1.10047
2.61	1.10111
2.62	1.10177
2.63	1.10246
2.64	1.10318
2.65	1.10392
2.66	1.10468
2.67	1.10548
2.68	1.1063
2.69	1.10714
2.7	1.10801
2.71	1.10892
2.72	1.10984
2.73	1.1108
2.74	1.11179
2.75	1.1128
2.76	1.11384
2.77	1.11491
2.78	1.11602
2.79	1.11715
2.8	1.11831
2.81	1.1195
2.82	1.12072
2.83	1.12197
2.84	1.12325
2.85	1.12456
2.86	1.1259
2.87	1.12727
2.88	1.12867
2.89	1.1301
2.9	1.13157
2.91	1.13306
2.92	1.13459
2.93	1.13615
2.94	1.13773
2.95	1.13935
2.96	1.141
2.97	1.14269
2.98	1.1444
2.99	1.14614
3.	1.14792
3.01	1.14972
3.02	1.15156
3.03	1.15343
3.04	1.15533
3.05	1.15726
3.06	1.15923
3.07	1.16122
3.08	1.16324
3.09	1.1653
3.1	1.16739
3.11	1.16951
3.12	1.17166
3.13	1.17384
3.14	1.17605
3.15	1.17829
3.16	1.18056
3.17	1.18287
3.18	1.1852
3.19	1.18757
3.2	1.18996
3.21	1.19239
3.22	1.19485
3.23	1.19733
3.24	1.19985
3.25	1.2024
3.26	1.20498
3.27	1.20758
3.28	1.21022
3.29	1.21289
3.3	1.21559
3.31	1.21831
3.32	1.22107
3.33	1.22386
3.34	1.22667
3.35	1.22952
3.36	1.23239
3.37	1.23529
3.38	1.23823
3.39	1.24119
3.4	1.24418
3.41	1.2472
3.42	1.25024
3.43	1.25332
3.44	1.25642
3.45	1.25955
3.46	1.26272
3.47	1.2659
3.48	1.26912
3.49	1.27236
3.5	1.27564
3.51	1.27894
3.52	1.28226
3.53	1.28562
3.54	1.289
3.55	1.29241
3.56	1.29584
3.57	1.29931
3.58	1.3028
3.59	1.30631
3.6	1.30986
3.61	1.31343
3.62	1.31702
3.63	1.32064
3.64	1.32429
3.65	1.32797
3.66	1.33167
3.67	1.33539
3.68	1.33914
3.69	1.34292
3.7	1.34672
3.71	1.35055
3.72	1.3544
3.73	1.35828
3.74	1.36218
3.75	1.36611
3.76	1.37006
3.77	1.37404
3.78	1.37804
3.79	1.38207
3.8	1.38612
3.81	1.39019
3.82	1.39429
3.83	1.39842
3.84	1.40256
3.85	1.40673
3.86	1.41093
3.87	1.41514
3.88	1.41938
3.89	1.42365
3.9	1.42793
3.91	1.43224
3.92	1.43658
3.93	1.44093
3.94	1.44531
3.95	1.44971
3.96	1.45413
3.97	1.45858
3.98	1.46305
3.99	1.46754
4.	1.47205
4.01	1.47658
4.02	1.48114
4.03	1.48572
4.04	1.49032
4.05	1.49494
4.06	1.49958
4.07	1.50424
4.08	1.50893
4.09	1.51363
4.1	1.51836
4.11	1.5231
4.12	1.52787
4.13	1.53266
4.14	1.53747
4.15	1.5423
4.16	1.54715
4.17	1.55202
4.18	1.55691
4.19	1.56182
4.2	1.56675
4.21	1.5717
4.22	1.57667
4.23	1.58166
4.24	1.58667
4.25	1.5917
4.26	1.59674
4.27	1.60181
4.28	1.6069
4.29	1.612
4.3	1.61713
4.31	1.62227
4.32	1.62743
4.33	1.63261
4.34	1.63781
4.35	1.64303
4.36	1.64826
4.37	1.65352
4.38	1.65879
4.39	1.66408
4.4	1.66939
4.41	1.67471
4.42	1.68006
4.43	1.68542
4.44	1.6908
4.45	1.6962
4.46	1.70161
4.47	1.70704
4.48	1.71249
4.49	1.71796
4.5	1.72344
4.51	1.72894
4.52	1.73446
4.53	1.73999
4.54	1.74554
4.55	1.75111
4.56	1.75669
4.57	1.7623
4.58	1.76791
4.59	1.77355
4.6	1.7792
4.61	1.78486
4.62	1.79054
4.63	1.79624
4.64	1.80196
4.65	1.80769
4.66	1.81343
4.67	1.81919
4.68	1.82497
4.69	1.83076
4.7	1.83657
4.71	1.84239
4.72	1.84823
4.73	1.85409
4.74	1.85996
4.75	1.86584
4.76	1.87174
4.77	1.87765
4.78	1.88358
4.79	1.88953
4.8	1.89549
4.81	1.90146
4.82	1.90745
4.83	1.91345
4.84	1.91947
4.85	1.9255
4.86	1.93154
4.87	1.9376
4.88	1.94368
4.89	1.94976
4.9	1.95587
4.91	1.96198
4.92	1.96811
4.93	1.97425
4.94	1.98041
4.95	1.98658
4.96	1.99277
4.97	1.99897
4.98	2.00518
4.99	2.0114
5.	2.01764


==> costs_cor_50_high.txt <==
0.49	0.0399953
0.5	0.610557
0.51	1.12178
0.52	1.57988
0.53	1.99035
0.54	2.35806
0.55	2.68732
0.56	2.98196
0.57	3.2454
0.58	3.48067
0.59	3.6905
0.6	3.87732
0.61	4.0433
0.62	4.19041
0.63	4.32041
0.64	4.43487
0.65	4.53523
0.66	4.62277
0.67	4.69865
0.68	4.76394
0.69	4.81958
0.7	4.86643
0.71	4.90529
0.72	4.93687
0.73	4.9618
0.74	4.98069
0.75	4.99408
0.76	5.00244
0.77	5.00623
0.78	5.00586
0.79	5.0017
0.8	4.9941
0.81	4.98336
0.82	4.96977
0.83	4.95359
0.84	4.93507
0.85	4.91442
0.86	4.89185
0.87	4.86755
0.88	4.84167
0.89	4.81439
0.9	4.78584
0.91	4.75616
0.92	4.72546
0.93	4.69387
0.94	4.66148
0.95	4.6284
0.96	4.59469
0.97	4.56046
0.98	4.52577
0.99	4.49069
1.	4.45528
1.01	4.4196
1.02	4.38371
1.03	4.34764
1.04	4.31146
1.05	4.2752
1.06	4.23889
1.07	4.20258
1.08	4.16629
1.09	4.13006
1.1	4.0939
1.11	4.05786
1.12	4.02194
1.13	3.98618
1.14	3.95058
1.15	3.91517
1.16	3.87997
1.17	3.84498
1.18	3.81022
1.19	3.7757
1.2	3.74144
1.21	3.70744
1.22	3.67371
1.23	3.64026
1.24	3.60709
1.25	3.57422
1.26	3.54165
1.27	3.50938
1.28	3.47742
1.29	3.44577
1.3	3.41444
1.31	3.38342
1.32	3.35272
1.33	3.32235
1.34	3.29229
1.35	3.26256
1.36	3.23316
1.37	3.20408
1.38	3.17532
1.39	3.14689
1.4	3.11879
1.41	3.091
1.42	3.06355
1.43	3.03641
1.44	3.0096
1.45	2.9831
1.46	2.95692
1.47	2.93107
1.48	2.90552
1.49	2.88029
1.5	2.85537
1.51	2.83076
1.52	2.80646
1.53	2.78246
1.54	2.75877
1.55	2.73537
1.56	2.71228
1.57	2.68948
1.58	2.66697
1.59	2.64476
1.6	2.62283
1.61	2.60119
1.62	2.57983
1.63	2.55876
1.64	2.53796
1.65	2.51743
1.66	2.49718
1.67	2.4772
1.68	2.45749
1.69	2.43804
1.7	2.41886
1.71	2.39993
1.72	2.38127
1.73	2.36285
1.74	2.34469
1.75	2.32678
1.76	2.30911
1.77	2.29169
1.78	2.27451
1.79	2.25757
1.8	2.24086
1.81	2.22439
1.82	2.20815
1.83	2.19214
1.84	2.17635
1.85	2.16079
1.86	2.14545
1.87	2.13033
1.88	2.11543
1.89	2.10074
1.9	2.08626
1.91	2.07199
1.92	2.05793
1.93	2.04408
1.94	2.03042
1.95	2.01697
1.96	2.00372
1.97	1.99066
1.98	1.97779
1.99	1.96512
2.	1.95264
2.01	1.94034
2.02	1.92824
2.03	1.91631
2.04	1.90457
2.05	1.893
2.06	1.88161
2.07	1.8704
2.08	1.85936
2.09	1.8485
2.1	1.8378
2.11	1.82727
2.12	1.81691
2.13	1.80671
2.14	1.79668
2.15	1.7868
2.16	1.77709
2.17	1.76753
2.18	1.75812
2.19	1.74887
2.2	1.73978
2.21	1.73083
2.22	1.72203
2.23	1.71338
2.24	1.70488
2.25	1.69652
2.26	1.6883
2.27	1.68022
2.28	1.67228
2.29	1.66448
2.3	1.65682
2.31	1.64929
2.32	1.6419
2.33	1.63463
2.34	1.6275
2.35	1.6205
2.36	1.61363
2.37	1.60688
2.38	1.60026
2.39	1.59376
2.4	1.58738
2.41	1.58113
2.42	1.575
2.43	1.56898
2.44	1.56309
2.45	1.55731
2.46	1.55164
2.47	1.54609
2.48	1.54065
2.49	1.53533
2.5	1.53011
2.51	1.52501
2.52	1.52001
2.53	1.51512
2.54	1.51033
2.55	1.50566
2.56	1.50108
2.57	1.49661
2.58	1.49224
2.59	1.48797
2.6	1.4838
2.61	1.47973
2.62	1.47576
2.63	1.47188
2.64	1.4681
2.65	1.46442
2.66	1.46083
2.67	1.45733
2.68	1.45393
2.69	1.45062
2.7	1.4474
2.71	1.44426
2.72	1.44122
2.73	1.43826
2.74	1.43539
2.75	1.43261
2.76	1.42991
2.77	1.4273
2.78	1.42477
2.79	1.42233
2.8	1.41996
2.81	1.41768
2.82	1.41548
2.83	1.41335
2.84	1.41131
2.85	1.40935
2.86	1.40746
2.87	1.40565
2.88	1.40391
2.89	1.40226
2.9	1.40067
2.91	1.39916
2.92	1.39773
2.93	1.39636
2.94	1.39507
2.95	1.39385
2.96	1.3927
2.97	1.39162
2.98	1.39061
2.99	1.38967
3.	1.3888
3.01	1.38799
3.02	1.38725
3.03	1.38658
3.04	1.38597
3.05	1.38543
3.06	1.38496
3.07	1.38454
3.08	1.38419
3.09	1.38391
3.1	1.38368
3.11	1.38352
3.12	1.38342
3.13	1.38338
3.14	1.3834
3.15	1.38348
3.16	1.38362
3.17	1.38382
3.18	1.38407
3.19	1.38438
3.2	1.38476
3.21	1.38518
3.22	1.38566
3.23	1.3862
3.24	1.3868
3.25	1.38745
3.26	1.38815
3.27	1.38891
3.28	1.38971
3.29	1.39058
3.3	1.39149
3.31	1.39246
3.32	1.39348
3.33	1.39455
3.34	1.39567
3.35	1.39684
3.36	1.39806
3.37	1.39933
3.38	1.40065
3.39	1.40202
3.4	1.40344
3.41	1.4049
3.42	1.40641
3.43	1.40797
3.44	1.40958
3.45	1.41123
3.46	1.41292
3.47	1.41467
3.48	1.41646
3.49	1.41829
3.5	1.42017
3.51	1.42209
3.52	1.42405
3.53	1.42606
3.54	1.42812
3.55	1.43021
3.56	1.43235
3.57	1.43453
3.58	1.43675
3.59	1.43901
3.6	1.44132
3.61	1.44366
3.62	1.44604
3.63	1.44847
3.64	1.45093
3.65	1.45344
3.66	1.45598
3.67	1.45857
3.68	1.46119
3.69	1.46385
3.7	1.46654
3.71	1.46928
3.72	1.47205
3.73	1.47486
3.74	1.47771
3.75	1.48059
3.76	1.48351
3.77	1.48647
3.78	1.48946
3.79	1.49249
3.8	1.49555
3.81	1.49865
3.82	1.50178
3.83	1.50495
3.84	1.50815
3.85	1.51138
3.86	1.51465
3.87	1.51795
3.88	1.52129
3.89	1.52466
3.9	1.52806
3.91	1.53149
3.92	1.53496
3.93	1.53846
3.94	1.54199
3.95	1.54555
3.96	1.54914
3.97	1.55276
3.98	1.55642
3.99	1.5601
4.	1.56382
4.01	1.56757
4.02	1.57134
4.03	1.57515
4.04	1.57898
4.05	1.58285
4.06	1.58674
4.07	1.59067
4.08	1.59462
4.09	1.5986
4.1	1.60261
4.11	1.60665
4.12	1.61071
4.13	1.6148
4.14	1.61892
4.15	1.62307
4.16	1.62725
4.17	1.63145
4.18	1.63568
4.19	1.63993
4.2	1.64422
4.21	1.64853
4.22	1.65286
4.23	1.65722
4.24	1.66161
4.25	1.66602
4.26	1.67046
4.27	1.67492
4.28	1.67941
4.29	1.68392
4.3	1.68846
4.31	1.69302
4.32	1.69761
4.33	1.70222
4.34	1.70685
4.35	1.71151
4.36	1.71619
4.37	1.7209
4.38	1.72563
4.39	1.73038
4.4	1.73516
4.41	1.73996
4.42	1.74478
4.43	1.74963
4.44	1.75449
4.45	1.75938
4.46	1.76429
4.47	1.76923
4.48	1.77419
4.49	1.77916
4.5	1.78416
4.51	1.78918
4.52	1.79423
4.53	1.79929
4.54	1.80438
4.55	1.80948
4.56	1.81461
4.57	1.81976
4.58	1.82493
4.59	1.83012
4.6	1.83533
4.61	1.84056
4.62	1.84581
4.63	1.85108
4.64	1.85637
4.65	1.86167
4.66	1.867
4.67	1.87235
4.68	1.87772
4.69	1.88311
4.7	1.88851
4.71	1.89394
4.72	1.89938
4.73	1.90485
4.74	1.91033
4.75	1.91583
4.76	1.92135
4.77	1.92689
4.78	1.93244
4.79	1.93801
4.8	1.94361
4.81	1.94921
4.82	1.95484
4.83	1.96049
4.84	1.96615
4.85	1.97183
4.86	1.97753
4.87	1.98324
4.88	1.98897
4.89	1.99472
4.9	2.00049
4.91	2.00627
4.92	2.01207
4.93	2.01789
4.94	2.02372
4.95	2.02957
4.96	2.03543
4.97	2.04131
4.98	2.04721
4.99	2.05313
5.	2.05906


==> costs_cor_50_low.txt <==
0.5	0.0295472
0.51	0.55216
0.52	1.02121
0.53	1.44223
0.54	1.82009
0.55	2.15913
0.56	2.4632
0.57	2.73574
0.58	2.9798
0.59	3.19812
0.6	3.39314
0.61	3.56706
0.62	3.72186
0.63	3.85929
0.64	3.98095
0.65	4.0883
0.66	4.18261
0.67	4.26506
0.68	4.33672
0.69	4.39856
0.7	4.45143
0.71	4.49613
0.72	4.53339
0.73	4.56385
0.74	4.58812
0.75	4.60674
0.76	4.6202
0.77	4.62895
0.78	4.63342
0.79	4.63398
0.8	4.63097
0.81	4.62471
0.82	4.61549
0.83	4.60359
0.84	4.58923
0.85	4.57265
0.86	4.55406
0.87	4.53363
0.88	4.51155
0.89	4.48798
0.9	4.46305
0.91	4.43692
0.92	4.4097
0.93	4.3815
0.94	4.35244
0.95	4.3226
0.96	4.29208
0.97	4.26097
0.98	4.22934
0.99	4.19725
1.	4.16477
1.01	4.13197
1.02	4.0989
1.03	4.0656
1.04	4.03213
1.05	3.99853
1.06	3.96483
1.07	3.93108
1.08	3.8973
1.09	3.86354
1.1	3.82981
1.11	3.79614
1.12	3.76256
1.13	3.72909
1.14	3.69575
1.15	3.66256
1.16	3.62953
1.17	3.59668
1.18	3.56403
1.19	3.53158
1.2	3.49935
1.21	3.46735
1.22	3.43559
1.23	3.40407
1.24	3.37281
1.25	3.34182
1.26	3.31109
1.27	3.28064
1.28	3.25047
1.29	3.22058
1.3	3.19097
1.31	3.16166
1.32	3.13264
1.33	3.10392
1.34	3.0755
1.35	3.04737
1.36	3.01955
1.37	2.99203
1.38	2.96481
1.39	2.93789
1.4	2.91128
1.41	2.88497
1.42	2.85896
1.43	2.83326
1.44	2.80786
1.45	2.78275
1.46	2.75795
1.47	2.73344
1.48	2.70923
1.49	2.68532
1.5	2.6617
1.51	2.63837
1.52	2.61534
1.53	2.59259
1.54	2.57013
1.55	2.54795
1.56	2.52606
1.57	2.50444
1.58	2.48311
1.59	2.46205
1.6	2.44126
1.61	2.42075
1.62	2.40051
1.63	2.38053
1.64	2.36082
1.65	2.34137
1.66	2.32218
1.67	2.30325
1.68	2.28457
1.69	2.26615
1.7	2.24797
1.71	2.23005
1.72	2.21237
1.73	2.19493
1.74	2.17773
1.75	2.16077
1.76	2.14405
1.77	2.12756
1.78	2.1113
1.79	2.09527
1.8	2.07947
1.81	2.06389
1.82	2.04853
1.83	2.03339
1.84	2.01847
1.85	2.00376
1.86	1.98927
1.87	1.97498
1.88	1.9609
1.89	1.94703
1.9	1.93336
1.91	1.91989
1.92	1.90663
1.93	1.89355
1.94	1.88068
1.95	1.86799
1.96	1.8555
1.97	1.84319
1.98	1.83107
1.99	1.81914
2.	1.80739
2.01	1.79581
2.02	1.78442
2.03	1.7732
2.04	1.76216
2.05	1.75129
2.06	1.74059
2.07	1.73006
2.08	1.7197
2.09	1.7095
2.1	1.69947
2.11	1.68959
2.12	1.67988
2.13	1.67033
2.14	1.66093
2.15	1.65168
2.16	1.64259
2.17	1.63365
2.18	1.62486
2.19	1.61622
2.2	1.60773
2.21	1.59938
2.22	1.59117
2.23	1.58311
2.24	1.57519
2.25	1.5674
2.26	1.55976
2.27	1.55224
2.28	1.54487
2.29	1.53762
2.3	1.53051
2.31	1.52353
2.32	1.51668
2.33	1.50995
2.34	1.50336
2.35	1.49688
2.36	1.49053
2.37	1.4843
2.38	1.4782
2.39	1.47221
2.4	1.46634
2.41	1.46059
2.42	1.45495
2.43	1.44943
2.44	1.44403
2.45	1.43873
2.46	1.43355
2.47	1.42848
2.48	1.42351
2.49	1.41866
2.5	1.41391
2.51	1.40927
2.52	1.40473
2.53	1.40029
2.54	1.39596
2.55	1.39173
2.56	1.3876
2.57	1.38357
2.58	1.37964
2.59	1.37581
2.6	1.37207
2.61	1.36843
2.62	1.36488
2.63	1.36143
2.64	1.35807
2.65	1.3548
2.66	1.35162
2.67	1.34853
2.68	1.34553
2.69	1.34262
2.7	1.3398
2.71	1.33707
2.72	1.33442
2.73	1.33185
2.74	1.32937
2.75	1.32697
2.76	1.32466
2.77	1.32242
2.78	1.32027
2.79	1.3182
2.8	1.31621
2.81	1.3143
2.82	1.31246
2.83	1.3107
2.84	1.30902
2.85	1.30741
2.86	1.30588
2.87	1.30443
2.88	1.30304
2.89	1.30174
2.9	1.3005
2.91	1.29933
2.92	1.29824
2.93	1.29721
2.94	1.29626
2.95	1.29537
2.96	1.29456
2.97	1.29381
2.98	1.29313
2.99	1.29251
3.	1.29196
3.01	1.29148
3.02	1.29106
3.03	1.2907
3.04	1.29041
3.05	1.29019
3.06	1.29002
3.07	1.28992
3.08	1.28987
3.09	1.28989
3.1	1.28997
3.11	1.29011
3.12	1.29031
3.13	1.29057
3.14	1.29088
3.15	1.29126
3.16	1.29169
3.17	1.29217
3.18	1.29272
3.19	1.29332
3.2	1.29397
3.21	1.29468
3.22	1.29545
3.23	1.29626
3.24	1.29714
3.25	1.29806
3.26	1.29904
3.27	1.30007
3.28	1.30115
3.29	1.30228
3.3	1.30346
3.31	1.30469
3.32	1.30598
3.33	1.30731
3.34	1.30869
3.35	1.31012
3.36	1.3116
3.37	1.31313
3.38	1.3147
3.39	1.31632
3.4	1.31799
3.41	1.31971
3.42	1.32147
3.43	1.32327
3.44	1.32513
3.45	1.32702
3.46	1.32896
3.47	1.33095
3.48	1.33298
3.49	1.33505
3.5	1.33717
3.51	1.33932
3.52	1.34152
3.53	1.34377
3.54	1.34605
3.55	1.34838
3.56	1.35075
3.57	1.35315
3.58	1.3556
3.59	1.35809
3.6	1.36062
3.61	1.36319
3.62	1.36579
3.63	1.36844
3.64	1.37113
3.65	1.37385
3.66	1.37661
3.67	1.37941
3.68	1.38225
3.69	1.38512
3.7	1.38803
3.71	1.39098
3.72	1.39396
3.73	1.39698
3.74	1.40003
3.75	1.40312
3.76	1.40625
3.77	1.40941
3.78	1.41261
3.79	1.41584
3.8	1.4191
3.81	1.4224
3.82	1.42573
3.83	1.4291
3.84	1.4325
3.85	1.43593
3.86	1.43939
3.87	1.44289
3.88	1.44642
3.89	1.44998
3.9	1.45357
3.91	1.45719
3.92	1.46085
3.93	1.46454
3.94	1.46825
3.95	1.472
3.96	1.47578
3.97	1.47959
3.98	1.48343
3.99	1.4873
4.	1.49119
4.01	1.49512
4.02	1.49908
4.03	1.50306
4.04	1.50708
4.05	1.51112
4.06	1.51519
4.07	1.51929
4.08	1.52342
4.09	1.52757
4.1	1.53175
4.11	1.53596
4.12	1.5402
4.13	1.54446
4.14	1.54875
4.15	1.55307
4.16	1.55741
4.17	1.56178
4.18	1.56618
4.19	1.5706
4.2	1.57505
4.21	1.57952
4.22	1.58402
4.23	1.58854
4.24	1.59309
4.25	1.59767
4.26	1.60226
4.27	1.60689
4.28	1.61153
4.29	1.6162
4.3	1.6209
4.31	1.62562
4.32	1.63036
4.33	1.63513
4.34	1.63992
4.35	1.64473
4.36	1.64956
4.37	1.65442
4.38	1.6593
4.39	1.66421
4.4	1.66914
4.41	1.67408
4.42	1.67906
4.43	1.68405
4.44	1.68906
4.45	1.6941
4.46	1.69916
4.47	1.70424
4.48	1.70934
4.49	1.71446
4.5	1.71961
4.51	1.72477
4.52	1.72996
4.53	1.73516
4.54	1.74039
4.55	1.74564
4.56	1.7509
4.57	1.75619
4.58	1.7615
4.59	1.76683
4.6	1.77217
4.61	1.77754
4.62	1.78293
4.63	1.78833
4.64	1.79376
4.65	1.7992
4.66	1.80466
4.67	1.81015
4.68	1.81565
4.69	1.82117
4.7	1.8267
4.71	1.83226
4.72	1.83784
4.73	1.84343
4.74	1.84904
4.75	1.85467
4.76	1.86032
4.77	1.86598
4.78	1.87167
4.79	1.87737
4.8	1.88308
4.81	1.88882
4.82	1.89457
4.83	1.90034
4.84	1.90613
4.85	1.91193
4.86	1.91775
4.87	1.92359
4.88	1.92944
4.89	1.93531
4.9	1.9412
4.91	1.9471
4.92	1.95302
4.93	1.95896
4.94	1.96491
4.95	1.97088
4.96	1.97686
4.97	1.98286
4.98	1.98888
4.99	1.99491
5.	2.00095


==> costs_exact_10_high.txt <==
0.	3.95569
0.2	3.60223
0.4	3.28081
0.6	2.99125
0.8	2.73307
1.	2.50551
1.2	2.3076
1.4	2.13816
1.6	1.99589
1.8	1.87935
2.	1.78702
2.2	1.71738
2.4	1.66885
2.6	1.63989
2.8	1.62901
3.	1.63474
3.2	1.65571
3.4	1.69062
3.6	1.73825
3.8	1.79748
4.	1.86726
4.2	1.94664
4.4	2.03475
4.6	2.13079
4.8	2.23404
5.	2.34387


==> costs_exact_10_low.txt <==
0.	2.77218
0.2	2.47298
0.4	2.20568
0.6	1.96965
0.8	1.764
1.	1.58762
1.2	1.43925
1.4	1.31746
1.6	1.22075
1.8	1.14754
2.	1.09624
2.2	1.06526
2.4	1.05303
2.6	1.05804
2.8	1.07884
3.	1.11407
3.2	1.16244
3.4	1.22277
3.6	1.29395
3.8	1.375
4.	1.46498
4.2	1.56306
4.4	1.6685
4.6	1.7806
4.8	1.89877
5.	2.02244


==> costs_exact_50_high.txt <==
1.	4.4004
1.2	3.65541
1.4	3.05727
1.6	2.58604
1.8	2.22107
2.	1.94345
2.2	1.73703
2.4	1.58852
2.6	1.48726
2.8	1.42479
3.	1.39437
3.2	1.39068
3.4	1.40943
3.6	1.44721
3.8	1.50121
4.	1.56917
4.2	1.6492
4.4	1.73973
4.6	1.83947
4.8	1.94732
5.	2.06232


==> costs_exact_50_low.txt <==
0.8	4.98609
1.	4.11507
1.2	3.403
1.4	2.83388
1.6	2.38752
1.8	2.04356
2.	1.78363
2.2	1.59211
2.4	1.45624
2.6	1.36579
2.8	1.31264
3.	1.29033
3.2	1.29375
3.4	1.31879
3.6	1.36215
3.8	1.42116
4.	1.49362
4.2	1.57773
4.4	1.67197
4.6	1.77509
4.8	1.88604
5.	2.0039


==> means0.txt <==
0.	0.
0.05	0.399546
0.1	0.676521
0.15	0.897567
0.2	1.08529
0.25	1.24127
0.3	1.39135
0.35	1.52575
0.4	1.65089
0.45	1.76752
0.5	1.87713
0.55	1.97482
0.6	2.07248
0.65	2.16443
0.7	2.24962
0.75	2.33184
0.8	2.41206
0.85	2.48609
0.9	2.55862
0.95	2.63068
1.	2.69905
1.05	2.7689
1.1	2.83249
1.15	2.89491
1.2	2.95557
1.25	3.01456
1.3	3.06885
1.35	3.12695
1.4	3.18506
1.45	3.24357
1.5	3.29628
1.55	3.34397
1.6	3.38973
1.65	3.44087
1.7	3.48615
1.75	3.53504
1.8	3.58585
1.85	3.63195
1.9	3.6754
1.95	3.72093
2.	3.76539
2.05	3.80783
2.1	3.84504
2.15	3.88602
2.2	3.92556
2.25	3.96519
2.3	4.00525
2.35	4.04584
2.4	4.08646
2.45	4.12273
2.5	4.16444
2.55	4.20099
2.6	4.23447
2.65	4.27081
2.7	4.3055
2.75	4.34067
2.8	4.37349
2.85	4.40939
2.9	4.44274
2.95	4.4747
3.	4.50422
3.05	4.5351
3.1	4.56536
3.15	4.59664
3.2	4.62685
3.25	4.65729
3.3	4.6853
3.35	4.7135
3.4	4.74506
3.45	4.7712
3.5	4.80284
3.55	4.82873
3.6	4.85697
3.65	4.88263
3.7	4.90651
3.75	4.93485
3.8	4.96093
3.85	4.99123
3.9	5.01739
3.95	5.04771
4.	5.07278
4.05	5.09768
4.1	5.12371
4.15	5.15273
4.2	5.1787
4.25	5.19935
4.3	5.22565
4.35	5.24766
4.4	5.26857
4.45	5.29036
4.5	5.3176
4.55	5.34105
4.6	5.36436
4.65	5.38571
4.7	5.40817
4.75	5.42613
4.8	5.4512
4.85	5.46772
4.9	5.49161
4.95	5.51359
5.	5.53516
5.05	5.55377
5.1	5.57225
5.15	5.59435
5.2	5.60935
5.25	5.62781
5.3	5.6515
5.35	5.67658
5.4	5.69555
5.45	5.71463
5.5	5.72856
5.55	5.75123
5.6	5.77196
5.65	5.79228
5.7	5.8099
5.75	5.82744
5.8	5.84423
5.85	5.8691
5.9	5.88249
5.95	5.90166
6.	5.92098
6.05	5.9397
6.1	5.9541
6.15	5.97271
6.2	5.98833
6.25	6.00464
6.3	6.02383
6.35	6.04155
6.4	6.06037
6.45	6.08001
6.5	6.09702
6.55	6.11521
6.6	6.12533
6.65	6.1378
6.7	6.14928
6.75	6.16262
6.8	6.18243
6.85	6.19492
6.9	6.21256
6.95	6.2274
7.	6.24845
7.05	6.26385
7.1	6.27627
7.15	6.28696
7.2	6.29945
7.25	6.31169
7.3	6.32818
7.35	6.34151
7.4	6.35389
7.45	6.36495
7.5	6.37949
7.55	6.39546
7.6	6.41286
7.65	6.4263
7.7	6.43541
7.75	6.44752
7.8	6.45637
7.85	6.46892
7.9	6.48394
7.95	6.49292
8.	6.50485
8.05	6.51633
8.1	6.52684
8.15	6.543
8.2	6.5534
8.25	6.56806
8.3	6.58308
8.35	6.60362
8.4	6.61274
8.45	6.62476
8.5	6.6338
8.55	6.65219
8.6	6.6647
8.65	6.6817
8.7	6.69234
8.75	6.70422
8.8	6.71396
8.85	6.72536
8.9	6.73784
8.95	6.74807
9.	6.76202
9.05	6.77693
9.1	6.7962
9.15	6.81037
9.2	6.82369
9.25	6.83165
9.3	6.84781
9.35	6.86319
9.4	6.86851
9.45	6.87527
9.5	6.88384
9.55	6.89525
9.6	6.90848
9.65	6.91672
9.7	6.93091
9.75	6.94331
9.8	6.95353
9.85	6.96466
9.9	6.97331
9.95	6.98155
10.	6.99236
10.05	7.00017
10.1	7.00772
10.15	7.0203
10.2	7.03474
10.25	7.03788
10.3	7.05183
10.35	7.05849
10.4	7.07027
10.45	7.08475
10.5	7.09725
10.55	7.10575
10.6	7.12048
10.65	7.13337
10.7	7.14187
10.75	7.15206
10.8	7.15868
10.85	7.16773
10.9	7.18019
10.95	7.19351
11.	7.2035
11.05	7.21752
11.1	7.23075
11.15	7.23573
11.2	7.24356
11.25	7.25041
11.3	7.26316
11.35	7.27407
11.4	7.28248
11.45	7.28827
11.5	7.30303
11.55	7.30573
11.6	7.31592
11.65	7.32468
11.7	7.32928
11.75	7.33677
11.8	7.3439
11.85	7.35418
11.9	7.36704
11.95	7.37722
12.	7.3838
12.05	7.39613
12.1	7.39861
12.15	7.411
12.2	7.41671
12.25	7.42739
12.3	7.43338
12.35	7.43732
12.4	7.44561
12.45	7.45223
12.5	7.46064
12.55	7.47558
12.6	7.48346
12.65	7.49411
12.7	7.50386
12.75	7.51567
12.8	7.52552
12.85	7.53618
12.9	7.54491
12.95	7.55712
13.	7.56406
13.05	7.57546
13.1	7.58467
13.15	7.58812
13.2	7.59163
13.25	7.59741
13.3	7.60815
13.35	7.61521
13.4	7.62716
13.45	7.63331
13.5	7.63956
13.55	7.64927
13.6	7.65706
13.65	7.66347
13.7	7.66692
13.75	7.66693
13.8	7.67539
13.85	7.67961
13.9	7.67697
13.95	7.68697
14.	7.69708
14.05	7.70803
14.1	7.7143
14.15	7.72662
14.2	7.73421
14.25	7.74414
14.3	7.7532
14.35	7.76103
14.4	7.76733
14.45	7.77255
14.5	7.78046
14.55	7.78806
14.6	7.79557
14.65	7.80207
14.7	7.81239
14.75	7.81647
14.8	7.81695
14.85	7.8253
14.9	7.83095
14.95	7.83722
15.	7.84297
15.05	7.85167
15.1	7.85856
15.15	7.85901
15.2	7.867
15.25	7.87601
15.3	7.88162
15.35	7.88406
15.4	7.8911
15.45	7.89326
15.5	7.89764
15.55	7.90038
15.6	7.90683
15.65	7.91875
15.7	7.93135
15.75	7.94126
15.8	7.94745
15.85	7.95203
15.9	7.95724
15.95	7.96319
16.	7.96958
16.05	7.97516
16.1	7.98497
16.15	7.99514
16.2	7.99297
16.25	7.99711
16.3	8.01104
16.35	8.01776
16.4	8.01823
16.45	8.02007
16.5	8.02429
16.55	8.0387
16.6	8.04755
16.65	8.05574
16.7	8.05816
16.75	8.06356
16.8	8.07047
16.85	8.07567
16.9	8.08307
16.95	8.09097
17.	8.09206
17.05	8.09756
17.1	8.10613
17.15	8.11008
17.2	8.11851
17.25	8.12331
17.3	8.12834
17.35	8.13679
17.4	8.1359
17.45	8.13827
17.5	8.1407
17.55	8.14493
17.6	8.1503
17.65	8.15671
17.7	8.16248
17.75	8.16664
17.8	8.17627
17.85	8.17741
17.9	8.1806
17.95	8.18416
18.	8.18769
18.05	8.19224
18.1	8.19026
18.15	8.19445
18.2	8.19233
18.25	8.19704
18.3	8.20231
18.35	8.21127
18.4	8.21226
18.45	8.21676
18.5	8.22045
18.55	8.22567
18.6	8.22925
18.65	8.23157
18.7	8.23744
18.75	8.23846
18.8	8.24365
18.85	8.25156
18.9	8.25922
18.95	8.26381
19.	8.26929
19.05	8.27535
19.1	8.27622
19.15	8.27989
19.2	8.28504
19.25	8.28142
19.3	8.29279
19.35	8.29956
19.4	8.30684
19.45	8.31281
19.5	8.31986
19.55	8.32608
19.6	8.33086
19.65	8.33674
19.7	8.33857
19.75	8.34515
19.8	8.34812
19.85	8.3525
19.9	8.35573
19.95	8.35631
20.	8.359
20.05	8.36005
20.1	8.36611
20.15	8.36928
20.2	8.38136
20.25	8.38624
20.3	8.38952
20.35	8.39069
20.4	8.39083
20.45	8.39402
20.5	8.39456
20.55	8.40136
20.6	8.40487
20.65	8.40763
20.7	8.41375
20.75	8.41384
20.8	8.41937
20.85	8.42266
20.9	8.42811
20.95	8.42989
21.	8.43359
21.05	8.44054
21.1	8.44303
21.15	8.44998
21.2	8.45465
21.25	8.45678
21.3	8.45895
21.35	8.46361
21.4	8.47287
21.45	8.47755
21.5	8.47929
21.55	8.48214
21.6	8.48851
21.65	8.49574
21.7	8.4994
21.75	8.50923
21.8	8.51109
21.85	8.51727
21.9	8.52099
21.95	8.52117
22.	8.52698
22.05	8.52739
22.1	8.53006
22.15	8.53704
22.2	8.54914
22.25	8.5538
22.3	8.56028
22.35	8.55634
22.4	8.56075
22.45	8.56285
22.5	8.57353
22.55	8.57835
22.6	8.58212
22.65	8.58874
22.7	8.59608
22.75	8.60096
22.8	8.60508
22.85	8.60512
22.9	8.6049
22.95	8.60843
23.	8.61174
23.05	8.62178
23.1	8.62411
23.15	8.628
23.2	8.63085
23.25	8.6351
23.3	8.63392
23.35	8.6409
23.4	8.64019
23.45	8.64347
23.5	8.64914
23.55	8.65313
23.6	8.65428
23.65	8.65255
23.7	8.65223
23.75	8.65196
23.8	8.65352
23.85	8.65623
23.9	8.65254
23.95	8.65747
24.	8.6648
24.05	8.66547
24.1	8.67482
24.15	8.6762
24.2	8.67804
24.25	8.6838
24.3	8.68767
24.35	8.69377
24.4	8.70219
24.45	8.70441
24.5	8.70948
24.55	8.70954
24.6	8.70929
24.65	8.71797
24.7	8.71688
24.75	8.71523
24.8	8.71907
24.85	8.72731
24.9	8.72704
24.95	8.73465
25.	8.73568
25.05	8.7369
25.1	8.74258
25.15	8.74005
25.2	8.74482
25.25	8.74856
25.3	8.75252
25.35	8.7527
25.4	8.75745
25.45	8.75725
25.5	8.75833
25.55	8.7651
25.6	8.76678
25.65	8.76798
25.7	8.76853
25.75	8.77084
25.8	8.77234
25.85	8.77553
25.9	8.78278
25.95	8.78409
26.	8.78732
26.05	8.79172
26.1	8.79722
26.15	8.80285
26.2	8.79878
26.25	8.80279
26.3	8.81134
26.35	8.81982
26.4	8.82122
26.45	8.82493
26.5	8.82251
26.55	8.82805
26.6	8.83091
26.65	8.83153
26.7	8.83298
26.75	8.83344
26.8	8.83761
26.85	8.83173
26.9	8.83496
26.95	8.83539
27.	8.83022
27.05	8.84119
27.1	8.84424
27.15	8.84418
27.2	8.8471
27.25	8.85383
27.3	8.85548
27.35	8.85221
27.4	8.85921
27.45	8.86601
27.5	8.86739
27.55	8.87207
27.6	8.87084
27.65	8.87379
27.7	8.86583
27.75	8.8682
27.8	8.87149
27.85	8.87069
27.9	8.87368
27.95	8.87758
28.	8.88129
28.05	8.88035
28.1	8.89008
28.15	8.89189
28.2	8.89305
28.25	8.89519
28.3	8.89766
28.35	8.89675
28.4	8.89572
28.45	8.89752
28.5	8.89999
28.55	8.91022
28.6	8.90963
28.65	8.92052
28.7	8.92433
28.75	8.92272
28.8	8.92557
28.85	8.92721
28.9	8.93429
28.95	8.93516
29.	8.94082
29.05	8.94225
29.1	8.9527
29.15	8.95616
29.2	8.95566
29.25	8.95442
29.3	8.95285
29.35	8.95696
29.4	8.95739
29.45	8.96691
29.5	8.96674
29.55	8.97071
29.6	8.97074
29.65	8.98065
29.7	8.98452
29.75	8.9823
29.8	8.98683
29.85	8.98996
29.9	8.99083
29.95	8.9914
30.	8.99252
30.05	8.99849
30.1	8.99411
30.15	8.99635
30.2	8.99888
30.25	8.99951
30.3	9.00015
30.35	9.00988
30.4	9.0075
30.45	9.00871
30.5	9.01322
30.55	9.01448
30.6	9.01567
30.65	9.02206
30.7	9.02981
30.75	9.03416
30.8	9.03241
30.85	9.03453
30.9	9.03249
30.95	9.03399
31.	9.03938
31.05	9.04283
31.1	9.04858
31.15	9.04877
31.2	9.05429
31.25	9.05729
31.3	9.06289
31.35	9.07271
31.4	9.07287
31.45	9.07274
31.5	9.07807
31.55	9.07424
31.6	9.07472
31.65	9.07067
31.7	9.07601
31.75	9.07599
31.8	9.08036
31.85	9.0833
31.9	9.0804
31.95	9.07557
32.	9.07346
32.05	9.07904
32.1	9.08233
32.15	9.08713
32.2	9.09377
32.25	9.09552
32.3	9.09606
32.35	9.10318
32.4	9.10416
32.45	9.11059
32.5	9.11233
32.55	9.11205
32.6	9.11552
32.65	9.108
32.7	9.11079
32.75	9.11581
32.8	9.11721
32.85	9.12133
32.9	9.12137
32.95	9.12684
33.	9.123
33.05	9.12354
33.1	9.12438
33.15	9.12749
33.2	9.12937
33.25	9.12963
33.3	9.13367
33.35	9.14224
33.4	9.14063
33.45	9.14942
33.5	9.15286
33.55	9.15304
33.6	9.15197
33.65	9.14895
33.7	9.15026
33.75	9.15292
33.8	9.15757
33.85	9.16082
33.9	9.1605
33.95	9.16738
34.	9.16681
34.05	9.16734
34.1	9.1735
34.15	9.1738
34.2	9.17681
34.25	9.17686
34.3	9.18088
34.35	9.18402
34.4	9.1856
34.45	9.18852
34.5	9.19187
34.55	9.18893
34.6	9.1881
34.65	9.1911
34.7	9.19506
34.75	9.19454
34.8	9.19706
34.85	9.20347
34.9	9.20357
34.95	9.20502
35.	9.20621
35.05	9.20578
35.1	9.20562
35.15	9.21018
35.2	9.21336
35.25	9.21512
35.3	9.21807
35.35	9.21645
35.4	9.21246
35.45	9.20938
35.5	9.20883
35.55	9.21053
35.6	9.21219
35.65	9.21762
35.7	9.21586
35.75	9.21343
35.8	9.21112
35.85	9.21264
35.9	9.21507
35.95	9.21782
36.	9.22085
36.05	9.22552
36.1	9.22614
36.15	9.22938
36.2	9.22888
36.25	9.23205
36.3	9.23467
36.35	9.22523
36.4	9.22722
36.45	9.22544
36.5	9.23096
36.55	9.2334
36.6	9.23045
36.65	9.23412
36.7	9.23357
36.75	9.2359
36.8	9.23625
36.85	9.23955
36.9	9.23956
36.95	9.24075
37.	9.25133
37.05	9.2474
37.1	9.24891
37.15	9.24745
37.2	9.2504
37.25	9.24977
37.3	9.25256
37.35	9.2553
37.4	9.25843
37.45	9.26099
37.5	9.26415
37.55	9.26807
37.6	9.27162
37.65	9.26923
37.7	9.27233
37.75	9.2716
37.8	9.2726
37.85	9.27324
37.9	9.27525
37.95	9.27412
38.	9.28471
38.05	9.28898
38.1	9.29207
38.15	9.29696
38.2	9.30157
38.25	9.30466
38.3	9.30732
38.35	9.30521
38.4	9.30503
38.45	9.30487
38.5	9.30834
38.55	9.30708
38.6	9.30898
38.65	9.30984
38.7	9.30768
38.75	9.31087
38.8	9.31278
38.85	9.3115
38.9	9.31671
38.95	9.31631
39.	9.31629
39.05	9.31151
39.1	9.31143
39.15	9.31279
39.2	9.31318
39.25	9.31804
39.3	9.31816
39.35	9.32086
39.4	9.32472
39.45	9.32886
39.5	9.33115
39.55	9.33672
39.6	9.33561
39.65	9.33739
39.7	9.33573
39.75	9.337
39.8	9.34083
39.85	9.34084
39.9	9.34168
39.95	9.34098
40.	9.34403
40.05	9.34674
40.1	9.34364
40.15	9.34643
40.2	9.3492
40.25	9.34602
40.3	9.3414
40.35	9.34356
40.4	9.34479
40.45	9.34067
40.5	9.34692
40.55	9.35103
40.6	9.35345
40.65	9.35265
40.7	9.35237
40.75	9.35694
40.8	9.35355
40.85	9.35419
40.9	9.3544
40.95	9.35444
41.	9.35143
41.05	9.34635
41.1	9.3444
41.15	9.34584
41.2	9.34745
41.25	9.34905
41.3	9.35166
41.35	9.35329
41.4	9.35189
41.45	9.35487
41.5	9.35723
41.55	9.3556
41.6	9.35608
41.65	9.3556
41.7	9.36256
41.75	9.36593
41.8	9.36607
41.85	9.36574
41.9	9.35926
41.95	9.36409
42.	9.36831
42.05	9.37179
42.1	9.37627
42.15	9.37528
42.2	9.37343
42.25	9.37633
42.3	9.37859
42.35	9.37894
42.4	9.38235
42.45	9.38112
42.5	9.38164
42.55	9.38374
42.6	9.38544
42.65	9.39062
42.7	9.39606
42.75	9.39913
42.8	9.39733
42.85	9.39945
42.9	9.39913
42.95	9.40274
43.	9.40303
43.05	9.40092
43.1	9.40419
43.15	9.4098
43.2	9.4171
43.25	9.42061
43.3	9.41808
43.35	9.42086
43.4	9.42408
43.45	9.42549
43.5	9.42459
43.55	9.42097
43.6	9.42362
43.65	9.42726
43.7	9.43128
43.75	9.43374
43.8	9.43653
43.85	9.43916
43.9	9.43832
43.95	9.4401
44.	9.44208
44.05	9.44183
44.1	9.4453
44.15	9.44429
44.2	9.44792
44.25	9.44849
44.3	9.449
44.35	9.44719
44.4	9.45407
44.45	9.45545
44.5	9.45603
44.55	9.45127
44.6	9.45003
44.65	9.4517
44.7	9.45177
44.75	9.45123
44.8	9.44777
44.85	9.44928
44.9	9.45695
44.95	9.45978
45.	9.46189
45.05	9.46086
45.1	9.46629
45.15	9.46426
45.2	9.4616
45.25	9.4649
45.3	9.46971
45.35	9.47096
45.4	9.46831
45.45	9.47348
45.5	9.47496
45.55	9.47266
45.6	9.47347
45.65	9.4765
45.7	9.47928
45.75	9.48231
45.8	9.48432
45.85	9.48621
45.9	9.48729
45.95	9.4832
46.	9.48189
46.05	9.47618
46.1	9.4771
46.15	9.47749
46.2	9.48282
46.25	9.48779
46.3	9.49023
46.35	9.49238
46.4	9.49001
46.45	9.4878
46.5	9.48773
46.55	9.49416
46.6	9.49594
46.65	9.49561
46.7	9.50095
46.75	9.50571
46.8	9.50788
46.85	9.51
46.9	9.50287
46.95	9.50543
47.	9.50278
47.05	9.50417
47.1	9.50601
47.15	9.51064
47.2	9.50919
47.25	9.51009
47.3	9.51749
47.35	9.51809
47.4	9.51477
47.45	9.51287
47.5	9.51861
47.55	9.52345
47.6	9.5243
47.65	9.52316
47.7	9.52718
47.75	9.53291
47.8	9.53534
47.85	9.53515
47.9	9.5354
47.95	9.52754
48.	9.53023
48.05	9.53059
48.1	9.52426
48.15	9.52737
48.2	9.52965
48.25	9.53374
48.3	9.53098
48.35	9.5297
48.4	9.53014
48.45	9.53795
48.5	9.53421
48.55	9.53611
48.6	9.54149
48.65	9.54136
48.7	9.54237
48.75	9.54354
48.8	9.54319
48.85	9.54701
48.9	9.54151
48.95	9.54746
49.	9.54734
49.05	9.54482
49.1	9.54716
49.15	9.54952
49.2	9.54765
49.25	9.54749
49.3	9.55014
49.35	9.5513
49.4	9.55107
49.45	9.54711
49.5	9.54345
49.55	9.54835
49.6	9.5507
49.65	9.54995
49.7	9.54983
49.75	9.55175
49.8	9.54902
49.85	9.55354
49.9	9.5525
49.95	9.55689
50.	9.56081



==> means0_2.txt <==
0.	0.
0.05	0.399546
0.1	0.676521
0.15	0.897567
0.2	1.08529
0.25	1.24127
0.3	1.39135
0.35	1.52575
0.4	1.65089
0.45	1.76752
0.5	1.87713
0.55	1.97482
0.6	2.07248
0.65	2.16443
0.7	2.24962
0.75	2.33184
0.8	2.41206
0.85	2.48609
0.9	2.55862
0.95	2.63068
1.	2.69905
1.05	2.7689
1.1	2.83249
1.15	2.89491
1.2	2.95557
1.25	3.01456
1.3	3.06885
1.35	3.12695
1.4	3.18506
1.45	3.24357
1.5	3.29628
1.55	3.34397
1.6	3.38973
1.65	3.44087
1.7	3.48615
1.75	3.53504
1.8	3.58585
1.85	3.63195
1.9	3.6754
1.95	3.72093
2.	3.76539
2.05	3.80783
2.1	3.84504
2.15	3.88602
2.2	3.92556
2.25	3.96519
2.3	4.00525
2.35	4.04584
2.4	4.08646
2.45	4.12273
2.5	4.16444
2.55	4.20099
2.6	4.23447
2.65	4.27081
2.7	4.3055
2.75	4.34067
2.8	4.37349
2.85	4.40939
2.9	4.44274
2.95	4.4747
3.	4.50422
3.05	4.5351
3.1	4.56536
3.15	4.59664
3.2	4.62685
3.25	4.65729
3.3	4.6853
3.35	4.7135
3.4	4.74506
3.45	4.7712
3.5	4.80284
3.55	4.82873
3.6	4.85697
3.65	4.88263
3.7	4.90651
3.75	4.93485
3.8	4.96093
3.85	4.99123
3.9	5.01739
3.95	5.04771
4.	5.07278
4.05	5.09768
4.1	5.12371
4.15	5.15273
4.2	5.1787
4.25	5.19935
4.3	5.22565
4.35	5.24766
4.4	5.26857
4.45	5.29036
4.5	5.3176
4.55	5.34105
4.6	5.36436
4.65	5.38571
4.7	5.40817
4.75	5.42613
4.8	5.4512
4.85	5.46772
4.9	5.49161
4.95	5.51359
5.	5.53516
5.05	5.55377
5.1	5.57225
5.15	5.59435
5.2	5.60935
5.25	5.62781
5.3	5.6515
5.35	5.67658
5.4	5.69555
5.45	5.71463
5.5	5.72856
5.55	5.75123
5.6	5.77196
5.65	5.79228
5.7	5.8099
5.75	5.82744
5.8	5.84423
5.85	5.8691
5.9	5.88249
5.95	5.90166
6.	5.92098
6.05	5.9397
6.1	5.9541
6.15	5.97271
6.2	5.98833
6.25	6.00464
6.3	6.02383
6.35	6.04155
6.4	6.06037
6.45	6.08001
6.5	6.09702
6.55	6.11521
6.6	6.12533
6.65	6.1378
6.7	6.14928
6.75	6.16262
6.8	6.18243
6.85	6.19492
6.9	6.21256
6.95	6.2274
7.	6.24845
7.05	6.26385
7.1	6.27627
7.15	6.28696
7.2	6.29945
7.25	6.31169
7.3	6.32818
7.35	6.34151
7.4	6.35389
7.45	6.36495
7.5	6.37949
7.55	6.39546
7.6	6.41286
7.65	6.4263
7.7	6.43541
7.75	6.44752
7.8	6.45637
7.85	6.46892
7.9	6.48394
7.95	6.49292
8.	6.50485
8.05	6.51633
8.1	6.52684
8.15	6.543
8.2	6.5534
8.25	6.56806
8.3	6.58308
8.35	6.60362
8.4	6.61274
8.45	6.62476
8.5	6.6338
8.55	6.65219
8.6	6.6647
8.65	6.6817
8.7	6.69234
8.75	6.70422
8.8	6.71396
8.85	6.72536
8.9	6.73784
8.95	6.74807
9.	6.76202
9.05	6.77693
9.1	6.7962
9.15	6.81037
9.2	6.82369
9.25	6.83165
9.3	6.84781
9.35	6.86319
9.4	6.86851
9.45	6.87527
9.5	6.88384
9.55	6.89525
9.6	6.90848
9.65	6.91672
9.7	6.93091
9.75	6.94331
9.8	6.95353
9.85	6.96466
9.9	6.97331
9.95	6.98155
10.	6.99236
10.05	7.00017
10.1	7.00772
10.15	7.0203
10.2	7.03474
10.25	7.03788
10.3	7.05183
10.35	7.05849
10.4	7.07027
10.45	7.08475
10.5	7.09725
10.55	7.10575
10.6	7.12048
10.65	7.13337
10.7	7.14187
10.75	7.15206
10.8	7.15868
10.85	7.16773
10.9	7.18019
10.95	7.19351
11.	7.2035
11.05	7.21752
11.1	7.23075
11.15	7.23573
11.2	7.24356
11.25	7.25041
11.3	7.26316
11.35	7.27407
11.4	7.28248
11.45	7.28827
11.5	7.30303
11.55	7.30573
11.6	7.31592
11.65	7.32468
11.7	7.32928
11.75	7.33677
11.8	7.3439
11.85	7.35418
11.9	7.36704
11.95	7.37722
12.	7.3838
12.05	7.39613
12.1	7.39861
12.15	7.411
12.2	7.41671
12.25	7.42739
12.3	7.43338
12.35	7.43732
12.4	7.44561
12.45	7.45223
12.5	7.46064
12.55	7.47558
12.6	7.48346
12.65	7.49411
12.7	7.50386
12.75	7.51567
12.8	7.52552
12.85	7.53618
12.9	7.54491
12.95	7.55712
13.	7.56406
13.05	7.57546
13.1	7.58467
13.15	7.58812
13.2	7.59163
13.25	7.59741
13.3	7.60815
13.35	7.61521
13.4	7.62716
13.45	7.63331
13.5	7.63956
13.55	7.64927
13.6	7.65706
13.65	7.66347
13.7	7.66692
13.75	7.66693
13.8	7.67539
13.85	7.67961
13.9	7.67697
13.95	7.68697
14.	7.69708
14.05	7.70803
14.1	7.7143
14.15	7.72662
14.2	7.73421
14.25	7.74414
14.3	7.7532
14.35	7.76103
14.4	7.76733
14.45	7.77255
14.5	7.78046
14.55	7.78806
14.6	7.79557
14.65	7.80207
14.7	7.81239
14.75	7.81647
14.8	7.81695
14.85	7.8253
14.9	7.83095
14.95	7.83722
15.	7.84297
15.05	7.85167
15.1	7.85856
15.15	7.85901
15.2	7.867
15.25	7.87601
15.3	7.88162
15.35	7.88406
15.4	7.8911
15.45	7.89326
15.5	7.89764
15.55	7.90038
15.6	7.90683
15.65	7.91875
15.7	7.93135
15.75	7.94126
15.8	7.94745
15.85	7.95203
15.9	7.95724
15.95	7.96319
16.	7.96958
16.05	7.97516
16.1	7.98497
16.15	7.99514
16.2	7.99297
16.25	7.99711
16.3	8.01104
16.35	8.01776
16.4	8.01823
16.45	8.02007
16.5	8.02429
16.55	8.0387
16.6	8.04755
16.65	8.05574
16.7	8.05816
16.75	8.06356
16.8	8.07047
16.85	8.07567
16.9	8.08307
16.95	8.09097
17.	8.09206
17.05	8.09756
17.1	8.10613
17.15	8.11008
17.2	8.11851
17.25	8.12331
17.3	8.12834
17.35	8.13679
17.4	8.1359
17.45	8.13827
17.5	8.1407
17.55	8.14493
17.6	8.1503
17.65	8.15671
17.7	8.16248
17.75	8.16664
17.8	8.17627
17.85	8.17741
17.9	8.1806
17.95	8.18416
18.	8.18769
18.05	8.19224
18.1	8.19026
18.15	8.19445
18.2	8.19233
18.25	8.19704
18.3	8.20231
18.35	8.21127
18.4	8.21226
18.45	8.21676
18.5	8.22045
18.55	8.22567
18.6	8.22925
18.65	8.23157
18.7	8.23744
18.75	8.23846
18.8	8.24365
18.85	8.25156
18.9	8.25922
18.95	8.26381
19.	8.26929
19.05	8.27535
19.1	8.27622
19.15	8.27989
19.2	8.28504
19.25	8.28142
19.3	8.29279
19.35	8.29956
19.4	8.30684
19.45	8.31281
19.5	8.31986
19.55	8.32608
19.6	8.33086
19.65	8.33674
19.7	8.33857
19.75	8.34515
19.8	8.34812
19.85	8.3525
19.9	8.35573
19.95	8.35631
20.	8.359
20.05	8.36005
20.1	8.36611
20.15	8.36928
20.2	8.38136
20.25	8.38624
20.3	8.38952
20.35	8.39069
20.4	8.39083
20.45	8.39402
20.5	8.39456
20.55	8.40136
20.6	8.40487
20.65	8.40763
20.7	8.41375
20.75	8.41384
20.8	8.41937
20.85	8.42266
20.9	8.42811
20.95	8.42989
21.	8.43359
21.05	8.44054
21.1	8.44303
21.15	8.44998
21.2	8.45465
21.25	8.45678
21.3	8.45895
21.35	8.46361
21.4	8.47287
21.45	8.47755
21.5	8.47929
21.55	8.48214
21.6	8.48851
21.65	8.49574
21.7	8.4994
21.75	8.50923
21.8	8.51109
21.85	8.51727
21.9	8.52099
21.95	8.52117
22.	8.52698
22.05	8.52739
22.1	8.53006
22.15	8.53704
22.2	8.54914
22.25	8.5538
22.3	8.56028
22.35	8.55634
22.4	8.56075
22.45	8.56285
22.5	8.57353
22.55	8.57835
22.6	8.58212
22.65	8.58874
22.7	8.59608
22.75	8.60096
22.8	8.60508
22.85	8.60512
22.9	8.6049
22.95	8.60843
23.	8.61174
23.05	8.62178
23.1	8.62411
23.15	8.628
23.2	8.63085
23.25	8.6351
23.3	8.63392
23.35	8.6409
23.4	8.64019
23.45	8.64347
23.5	8.64914
23.55	8.65313
23.6	8.65428
23.65	8.65255
23.7	8.65223
23.75	8.65196
23.8	8.65352
23.85	8.65623
23.9	8.65254
23.95	8.65747
24.	8.6648
24.05	8.66547
24.1	8.67482
24.15	8.6762
24.2	8.67804
24.25	8.6838
24.3	8.68767
24.35	8.69377
24.4	8.70219
24.45	8.70441
24.5	8.70948
24.55	8.70954
24.6	8.70929
24.65	8.71797
24.7	8.71688
24.75	8.71523
24.8	8.71907
24.85	8.72731
24.9	8.72704
24.95	8.73465
25.	8.73568
25.05	8.7369
25.1	8.74258
25.15	8.74005
25.2	8.74482
25.25	8.74856
25.3	8.75252
25.35	8.7527
25.4	8.75745
25.45	8.75725
25.5	8.75833
25.55	8.7651
25.6	8.76678
25.65	8.76798
25.7	8.76853
25.75	8.77084
25.8	8.77234
25.85	8.77553
25.9	8.78278
25.95	8.78409
26.	8.78732
26.05	8.79172
26.1	8.79722
26.15	8.80285
26.2	8.79878
26.25	8.80279
26.3	8.81134
26.35	8.81982
26.4	8.82122
26.45	8.82493
26.5	8.82251
26.55	8.82805
26.6	8.83091
26.65	8.83153
26.7	8.83298
26.75	8.83344
26.8	8.83761
26.85	8.83173
26.9	8.83496
26.95	8.83539
27.	8.83022
27.05	8.84119
27.1	8.84424
27.15	8.84418
27.2	8.8471
27.25	8.85383
27.3	8.85548
27.35	8.85221
27.4	8.85921
27.45	8.86601
27.5	8.86739
27.55	8.87207
27.6	8.87084
27.65	8.87379
27.7	8.86583
27.75	8.8682
27.8	8.87149
27.85	8.87069
27.9	8.87368
27.95	8.87758
28.	8.88129
28.05	8.88035
28.1	8.89008
28.15	8.89189
28.2	8.89305
28.25	8.89519
28.3	8.89766
28.35	8.89675
28.4	8.89572
28.45	8.89752
28.5	8.89999
28.55	8.91022
28.6	8.90963
28.65	8.92052
28.7	8.92433
28.75	8.92272
28.8	8.92557
28.85	8.92721
28.9	8.93429
28.95	8.93516
29.	8.94082
29.05	8.94225
29.1	8.9527
29.15	8.95616
29.2	8.95566
29.25	8.95442
29.3	8.95285
29.35	8.95696
29.4	8.95739
29.45	8.96691
29.5	8.96674
29.55	8.97071
29.6	8.97074
29.65	8.98065
29.7	8.98452
29.75	8.9823
29.8	8.98683
29.85	8.98996
29.9	8.99083
29.95	8.9914
30.	8.99252
30.05	8.99849
30.1	8.99411
30.15	8.99635
30.2	8.99888
30.25	8.99951
30.3	9.00015
30.35	9.00988
30.4	9.0075
30.45	9.00871
30.5	9.01322
30.55	9.01448
30.6	9.01567
30.65	9.02206
30.7	9.02981
30.75	9.03416
30.8	9.03241
30.85	9.03453
30.9	9.03249
30.95	9.03399
31.	9.03938
31.05	9.04283
31.1	9.04858
31.15	9.04877
31.2	9.05429
31.25	9.05729
31.3	9.06289
31.35	9.07271
31.4	9.07287
31.45	9.07274
31.5	9.07807
31.55	9.07424
31.6	9.07472
31.65	9.07067
31.7	9.07601
31.75	9.07599
31.8	9.08036
31.85	9.0833
31.9	9.0804
31.95	9.07557
32.	9.07346
32.05	9.07904
32.1	9.08233
32.15	9.08713
32.2	9.09377
32.25	9.09552
32.3	9.09606
32.35	9.10318
32.4	9.10416
32.45	9.11059
32.5	9.11233
32.55	9.11205
32.6	9.11552
32.65	9.108
32.7	9.11079
32.75	9.11581
32.8	9.11721
32.85	9.12133
32.9	9.12137
32.95	9.12684
33.	9.123
33.05	9.12354
33.1	9.12438
33.15	9.12749
33.2	9.12937
33.25	9.12963
33.3	9.13367
33.35	9.14224
33.4	9.14063
33.45	9.14942
33.5	9.15286
33.55	9.15304
33.6	9.15197
33.65	9.14895
33.7	9.15026
33.75	9.15292
33.8	9.15757
33.85	9.16082
33.9	9.1605
33.95	9.16738
34.	9.16681
34.05	9.16734
34.1	9.1735
34.15	9.1738
34.2	9.17681
34.25	9.17686
34.3	9.18088
34.35	9.18402
34.4	9.1856
34.45	9.18852
34.5	9.19187
34.55	9.18893
34.6	9.1881
34.65	9.1911
34.7	9.19506
34.75	9.19454
34.8	9.19706
34.85	9.20347
34.9	9.20357
34.95	9.20502
35.	9.20621
35.05	9.20578
35.1	9.20562
35.15	9.21018
35.2	9.21336
35.25	9.21512
35.3	9.21807
35.35	9.21645
35.4	9.21246
35.45	9.20938
35.5	9.20883
35.55	9.21053
35.6	9.21219
35.65	9.21762
35.7	9.21586
35.75	9.21343
35.8	9.21112
35.85	9.21264
35.9	9.21507
35.95	9.21782
36.	9.22085
36.05	9.22552
36.1	9.22614
36.15	9.22938
36.2	9.22888
36.25	9.23205
36.3	9.23467
36.35	9.22523
36.4	9.22722
36.45	9.22544
36.5	9.23096
36.55	9.2334
36.6	9.23045
36.65	9.23412
36.7	9.23357
36.75	9.2359
36.8	9.23625
36.85	9.23955
36.9	9.23956
36.95	9.24075
37.	9.25133
37.05	9.2474
37.1	9.24891
37.15	9.24745
37.2	9.2504
37.25	9.24977
37.3	9.25256
37.35	9.2553
37.4	9.25843
37.45	9.26099
37.5	9.26415
37.55	9.26807
37.6	9.27162
37.65	9.26923
37.7	9.27233
37.75	9.2716
37.8	9.2726
37.85	9.27324
37.9	9.27525
37.95	9.27412
38.	9.28471
38.05	9.28898
38.1	9.29207
38.15	9.29696
38.2	9.30157
38.25	9.30466
38.3	9.30732
38.35	9.30521
38.4	9.30503
38.45	9.30487
38.5	9.30834
38.55	9.30708
38.6	9.30898
38.65	9.30984
38.7	9.30768
38.75	9.31087
38.8	9.31278
38.85	9.3115
38.9	9.31671
38.95	9.31631
39.	9.31629
39.05	9.31151
39.1	9.31143
39.15	9.31279
39.2	9.31318
39.25	9.31804
39.3	9.31816
39.35	9.32086
39.4	9.32472
39.45	9.32886
39.5	9.33115
39.55	9.33672
39.6	9.33561
39.65	9.33739
39.7	9.33573
39.75	9.337
39.8	9.34083
39.85	9.34084
39.9	9.34168
39.95	9.34098
40.	9.34403
40.05	9.34674
40.1	9.34364
40.15	9.34643
40.2	9.3492
40.25	9.34602
40.3	9.3414
40.35	9.34356
40.4	9.34479
40.45	9.34067
40.5	9.34692
40.55	9.35103
40.6	9.35345
40.65	9.35265
40.7	9.35237
40.75	9.35694
40.8	9.35355
40.85	9.35419
40.9	9.3544
40.95	9.35444
41.	9.35143
41.05	9.34635
41.1	9.3444
41.15	9.34584
41.2	9.34745
41.25	9.34905
41.3	9.35166
41.35	9.35329
41.4	9.35189
41.45	9.35487
41.5	9.35723
41.55	9.3556
41.6	9.35608
41.65	9.3556
41.7	9.36256
41.75	9.36593
41.8	9.36607
41.85	9.36574
41.9	9.35926
41.95	9.36409
42.	9.36831
42.05	9.37179
42.1	9.37627
42.15	9.37528
42.2	9.37343
42.25	9.37633
42.3	9.37859
42.35	9.37894
42.4	9.38235
42.45	9.38112
42.5	9.38164
42.55	9.38374
42.6	9.38544
42.65	9.39062
42.7	9.39606
42.75	9.39913
42.8	9.39733
42.85	9.39945
42.9	9.39913
42.95	9.40274
43.	9.40303
43.05	9.40092
43.1	9.40419
43.15	9.4098
43.2	9.4171
43.25	9.42061
43.3	9.41808
43.35	9.42086
43.4	9.42408
43.45	9.42549
43.5	9.42459
43.55	9.42097
43.6	9.42362
43.65	9.42726
43.7	9.43128
43.75	9.43374
43.8	9.43653
43.85	9.43916
43.9	9.43832
43.95	9.4401
44.	9.44208
44.05	9.44183
44.1	9.4453
44.15	9.44429
44.2	9.44792
44.25	9.44849
44.3	9.449
44.35	9.44719
44.4	9.45407
44.45	9.45545
44.5	9.45603
44.55	9.45127
44.6	9.45003
44.65	9.4517
44.7	9.45177
44.75	9.45123
44.8	9.44777
44.85	9.44928
44.9	9.45695
44.95	9.45978
45.	9.46189
45.05	9.46086
45.1	9.46629
45.15	9.46426
45.2	9.4616
45.25	9.4649
45.3	9.46971
45.35	9.47096
45.4	9.46831
45.45	9.47348
45.5	9.47496
45.55	9.47266
45.6	9.47347
45.65	9.4765
45.7	9.47928
45.75	9.48231
45.8	9.48432
45.85	9.48621
45.9	9.48729
45.95	9.4832
46.	9.48189
46.05	9.47618
46.1	9.4771
46.15	9.47749
46.2	9.48282
46.25	9.48779
46.3	9.49023
46.35	9.49238
46.4	9.49001
46.45	9.4878
46.5	9.48773
46.55	9.49416
46.6	9.49594
46.65	9.49561
46.7	9.50095
46.75	9.50571
46.8	9.50788
46.85	9.51
46.9	9.50287
46.95	9.50543
47.	9.50278
47.05	9.50417
47.1	9.50601
47.15	9.51064
47.2	9.50919
47.25	9.51009
47.3	9.51749
47.35	9.51809
47.4	9.51477
47.45	9.51287
47.5	9.51861
47.55	9.52345
47.6	9.5243
47.65	9.52316
47.7	9.52718
47.75	9.53291
47.8	9.53534
47.85	9.53515
47.9	9.5354
47.95	9.52754
48.	9.53023
48.05	9.53059
48.1	9.52426
48.15	9.52737
48.2	9.52965
48.25	9.53374
48.3	9.53098
48.35	9.5297
48.4	9.53014
48.45	9.53795
48.5	9.53421
48.55	9.53611
48.6	9.54149
48.65	9.54136
48.7	9.54237
48.75	9.54354
48.8	9.54319
48.85	9.54701
48.9	9.54151
48.95	9.54746
49.	9.54734
49.05	9.54482
49.1	9.54716
49.15	9.54952
49.2	9.54765
49.25	9.54749
49.3	9.55014
49.35	9.5513
49.4	9.55107
49.45	9.54711
49.5	9.54345
49.55	9.54835
49.6	9.5507
49.65	9.54995
49.7	9.54983
49.75	9.55175
49.8	9.54902
49.85	9.55354
49.9	9.5525
49.95	9.55689
50.	9.56081
50	0



==> means10.txt <==
0.	10.
0.05	9.94848
0.1	9.89955
0.15	9.85525
0.2	9.80121
0.25	9.75072
0.3	9.701
0.35	9.64794
0.4	9.59312
0.45	9.54313
0.5	9.4939
0.55	9.44856
0.6	9.39821
0.65	9.3506
0.7	9.2976
0.75	9.245
0.8	9.18792
0.85	9.13546
0.9	9.08164
0.95	9.02856
1.	8.97594
1.05	8.93007
1.1	8.88437
1.15	8.8394
1.2	8.79558
1.25	8.75271
1.3	8.71252
1.35	8.67066
1.4	8.62406
1.45	8.58188
1.5	8.54483
1.55	8.51179
1.6	8.47742
1.65	8.44577
1.7	8.41852
1.75	8.39104
1.8	8.36288
1.85	8.33509
1.9	8.30954
1.95	8.28177
2.	8.25938
2.05	8.23666
2.1	8.21798
2.15	8.19547
2.2	8.17839
2.25	8.15967
2.3	8.13769
2.35	8.12225
2.4	8.10796
2.45	8.08958
2.5	8.07313
2.55	8.06389
2.6	8.05214
2.65	8.04025
2.7	8.0273
2.75	8.01537
2.8	8.00532
2.85	7.99931
2.9	7.99296
2.95	7.983
3.	7.97492
3.05	7.96544
3.1	7.95946
3.15	7.94776
3.2	7.94039
3.25	7.93009
3.3	7.92382
3.35	7.91635
3.4	7.91713
3.45	7.9166
3.5	7.91933
3.55	7.91805
3.6	7.91765
3.65	7.9186
3.7	7.91226
3.75	7.90481
3.8	7.90201
3.85	7.90199
3.9	7.89949
3.95	7.89509
4.	7.88891
4.05	7.88606
4.1	7.88152
4.15	7.87871
4.2	7.87099
4.25	7.86499
4.3	7.86765
4.35	7.87153
4.4	7.8759
4.45	7.87293
4.5	7.8761
4.55	7.87804
4.6	7.88379
4.65	7.88527
4.7	7.88337
4.75	7.8878
4.8	7.88349
4.85	7.88403
4.9	7.88428
4.95	7.88521
5.	7.88481
5.05	7.88803
5.1	7.89456
5.15	7.89516
5.2	7.9034
5.25	7.90653
5.3	7.911
5.35	7.91586
5.4	7.91587
5.45	7.92073
5.5	7.92159
5.55	7.92697
5.6	7.92921
5.65	7.93116
5.7	7.93464
5.75	7.94096
5.8	7.94409
5.85	7.94237
5.9	7.9487
5.95	7.9529
6.	7.95252
6.05	7.95078
6.1	7.95924
6.15	7.96018
6.2	7.95868
6.25	7.96426
6.3	7.96735
6.35	7.97188
6.4	7.97272
6.45	7.97292
6.5	7.97503
6.55	7.97779
6.6	7.97882
6.65	7.98472
6.7	7.99157
6.75	7.99489
6.8	7.99538
6.85	7.99749
6.9	8.0025
6.95	8.00682
7.	8.01084
7.05	8.01603
7.1	8.01602
7.15	8.01698
7.2	8.02061
7.25	8.02841
7.3	8.02814
7.35	8.02756
7.4	8.02995
7.45	8.02959
7.5	8.03711
7.55	8.04311
7.6	8.04695
7.65	8.05071
7.7	8.05331
7.75	8.0588
7.8	8.0607
7.85	8.06509
7.9	8.06423
7.95	8.06655
8.	8.07305
8.05	8.06723
8.1	8.0681
8.15	8.07476
8.2	8.08268
8.25	8.09055
8.3	8.0952
8.35	8.10396
8.4	8.10359
8.45	8.10521
8.5	8.10927
8.55	8.11112
8.6	8.11545
8.65	8.12106
8.7	8.12128
8.75	8.12703
8.8	8.13078
8.85	8.1311
8.9	8.13654
8.95	8.14684
9.	8.15171
9.05	8.16253
9.1	8.1617
9.15	8.16209
9.2	8.16808
9.25	8.17101
9.3	8.17427
9.35	8.17962
9.4	8.18795
9.45	8.1958
9.5	8.20352
9.55	8.21135
9.6	8.2105
9.65	8.21309
9.7	8.22121
9.75	8.22552
9.8	8.22626
9.85	8.22604
9.9	8.22441
9.95	8.22714
10.	8.23122
10.05	8.24042
10.1	8.24532
10.15	8.25319
10.2	8.25521
10.25	8.26
10.3	8.26373
10.35	8.2695
10.4	8.27459
10.45	8.28071
10.5	8.28912
10.55	8.29296
10.6	8.30025
10.65	8.30549
10.7	8.30876
10.75	8.3121
10.8	8.31163
10.85	8.31645
10.9	8.32045
10.95	8.32685
11.	8.32906
11.05	8.32851
11.1	8.33208
11.15	8.33614
11.2	8.33705
11.25	8.33872
11.3	8.34341
11.35	8.3454
11.4	8.35994
11.45	8.36605
11.5	8.37325
11.55	8.38057
11.6	8.384
11.65	8.3847
11.7	8.38494
11.75	8.38893
11.8	8.38958
11.85	8.38849
11.9	8.39641
11.95	8.40167
12.	8.40203
12.05	8.40438
12.1	8.41053
12.15	8.41546
12.2	8.41789
12.25	8.42141
12.3	8.42812
12.35	8.433
12.4	8.43762
12.45	8.44118
12.5	8.44373
12.55	8.4522
12.6	8.4615
12.65	8.46253
12.7	8.4618
12.75	8.46759
12.8	8.47596
12.85	8.48071
12.9	8.48924
12.95	8.49088
13.	8.49434
13.05	8.49197
13.1	8.4911
13.15	8.49375
13.2	8.50035
13.25	8.50585
13.3	8.51059
13.35	8.51048
13.4	8.51463
13.45	8.51561
13.5	8.51488
13.55	8.51919
13.6	8.52838
13.65	8.53041
13.7	8.53441
13.75	8.53824
13.8	8.53866
13.85	8.5401
13.9	8.54291
13.95	8.55
14.	8.55414
14.05	8.55562
14.1	8.5615
14.15	8.56536
14.2	8.56985
14.25	8.57382
14.3	8.57902
14.35	8.57846
14.4	8.58616
14.45	8.58818
14.5	8.5892
14.55	8.59475
14.6	8.59895
14.65	8.59496
14.7	8.59448
14.75	8.60138
14.8	8.59979
14.85	8.60517
14.9	8.60572
14.95	8.60355
15.	8.61066
15.05	8.61598
15.1	8.62281
15.15	8.6293
15.2	8.63415
15.25	8.63915
15.3	8.63916
15.35	8.64386
15.4	8.64985
15.45	8.64876
15.5	8.65218
15.55	8.65819
15.6	8.6612
15.65	8.66493
15.7	8.67055
15.75	8.67258
15.8	8.68012
15.85	8.67914
15.9	8.68648
15.95	8.68745
16.	8.69227
16.05	8.69564
16.1	8.69951
16.15	8.70518
16.2	8.70677
16.25	8.70727
16.3	8.71346
16.35	8.71928
16.4	8.72203
16.45	8.72984
16.5	8.72707
16.55	8.71984
16.6	8.72045
16.65	8.72271
16.7	8.73026
16.75	8.72755
16.8	8.73138
16.85	8.73088
16.9	8.7308
16.95	8.73626
17.	8.73765
17.05	8.74095
17.1	8.74106
17.15	8.74621
17.2	8.75107
17.25	8.75865
17.3	8.75792
17.35	8.7609
17.4	8.7613
17.45	8.75809
17.5	8.76287
17.55	8.76426
17.6	8.76731
17.65	8.77374
17.7	8.77949
17.75	8.78255
17.8	8.78725
17.85	8.79195
17.9	8.79828
17.95	8.80322
18.	8.79916
18.05	8.80056
18.1	8.80389
18.15	8.80211
18.2	8.80308
18.25	8.80365
18.3	8.8043
18.35	8.80517
18.4	8.80823
18.45	8.81257
18.5	8.8145
18.55	8.81753
18.6	8.82257
18.65	8.82409
18.7	8.82382
18.75	8.82593
18.8	8.83279
18.85	8.83995
18.9	8.84038
18.95	8.85113
19.	8.86196
19.05	8.86493
19.1	8.87083
19.15	8.88192
19.2	8.88885
19.25	8.88425
19.3	8.88851
19.35	8.89093
19.4	8.90425
19.45	8.90404
19.5	8.90439
19.55	8.90819
19.6	8.90951
19.65	8.91319
19.7	8.91362
19.75	8.91601
19.8	8.91742
19.85	8.91829
19.9	8.91949
19.95	8.92047
20.	8.92909
20.05	8.92151
20.1	8.93028
20.15	8.93367
20.2	8.93013
20.25	8.93473
20.3	8.93932
20.35	8.94293
20.4	8.94384
20.45	8.95022
20.5	8.95688
20.55	8.96109
20.6	8.95972
20.65	8.96432
20.7	8.96752
20.75	8.96825
20.8	8.97095
20.85	8.97212
20.9	8.97539
20.95	8.97746
21.	8.97924
21.05	8.9842
21.1	8.98332
21.15	8.98392
21.2	8.99145
21.25	8.99046
21.3	8.99049
21.35	8.9912
21.4	8.99718
21.45	8.9946
21.5	9.0031
21.55	9.00499
21.6	9.00767
21.65	9.0093
21.7	9.00748
21.75	9.00268
21.8	9.0036
21.85	9.00267
21.9	9.00877
21.95	9.01488
22.	9.01559
22.05	9.02159
22.1	9.02444
22.15	9.02302
22.2	9.02722
22.25	9.02708
22.3	9.02685
22.35	9.03134
22.4	9.03543
22.45	9.03709
22.5	9.03676
22.55	9.04157
22.6	9.04303
22.65	9.04664
22.7	9.04674
22.75	9.04265
22.8	9.03867
22.85	9.04665
22.9	9.05051
22.95	9.05469
23.	9.05391
23.05	9.056
23.1	9.06254
23.15	9.06734
23.2	9.06681
23.25	9.06683
23.3	9.07036
23.35	9.07488
23.4	9.08094
23.45	9.08245
23.5	9.08628
23.55	9.08852
23.6	9.09356
23.65	9.09852
23.7	9.09675
23.75	9.09885
23.8	9.10303
23.85	9.10638
23.9	9.10193
23.95	9.10292
24.	9.10818
24.05	9.11664
24.1	9.1152
24.15	9.11612
24.2	9.11597
24.25	9.11901
24.3	9.12
24.35	9.11779
24.4	9.11958
24.45	9.12203
24.5	9.12493
24.55	9.12473
24.6	9.12709
24.65	9.13524
24.7	9.1339
24.75	9.13479
24.8	9.13859
24.85	9.14474
24.9	9.14303
24.95	9.13401
25.	9.13613
25.05	9.1388
25.1	9.13789
25.15	9.14171
25.2	9.14834
25.25	9.15959
25.3	9.15701
25.35	9.15915
25.4	9.15973
25.45	9.15903
25.5	9.15892
25.55	9.16873
25.6	9.17066
25.65	9.17548
25.7	9.17797
25.75	9.17904
25.8	9.17683
25.85	9.17689
25.9	9.17979
25.95	9.17961
26.	9.18196
26.05	9.1806
26.1	9.18315
26.15	9.1858
26.2	9.1871
26.25	9.1909
26.3	9.19287
26.35	9.18846
26.4	9.19381
26.45	9.19383
26.5	9.19351
26.55	9.19785
26.6	9.20066
26.65	9.20141
26.7	9.20228
26.75	9.20718
26.8	9.20542
26.85	9.21229
26.9	9.21865
26.95	9.21123
27.	9.21432
27.05	9.21351
27.1	9.21525
27.15	9.21329
27.2	9.21377
27.25	9.21715
27.3	9.22202
27.35	9.2238
27.4	9.22626
27.45	9.22616
27.5	9.22858
27.55	9.23152
27.6	9.23618
27.65	9.23341
27.7	9.22879
27.75	9.22807
27.8	9.22824
27.85	9.22703
27.9	9.22718
27.95	9.22978
28.	9.23338
28.05	9.23004
28.1	9.23501
28.15	9.23573
28.2	9.23727
28.25	9.2375
28.3	9.23651
28.35	9.23416
28.4	9.22959
28.45	9.22967
28.5	9.23215
28.55	9.23379
28.6	9.22969
28.65	9.22882
28.7	9.23342
28.75	9.23835
28.8	9.23844
28.85	9.23798
28.9	9.2394
28.95	9.2388
29.	9.24479
29.05	9.24351
29.1	9.24575
29.15	9.24652
29.2	9.25024
29.25	9.25644
29.3	9.25537
29.35	9.26352
29.4	9.2651
29.45	9.26941
29.5	9.27136
29.55	9.27278
29.6	9.27436
29.65	9.28035
29.7	9.27689
29.75	9.27422
29.8	9.27711
29.85	9.27559
29.9	9.2744
29.95	9.27302
30.	9.27584
30.05	9.27912
30.1	9.2786
30.15	9.28175
30.2	9.27992
30.25	9.28509
30.3	9.2875
30.35	9.29096
30.4	9.29389
30.45	9.29225
30.5	9.2925
30.55	9.29564
30.6	9.3008
30.65	9.29738
30.7	9.29686
30.75	9.305
30.8	9.30982
30.85	9.31263
30.9	9.31566
30.95	9.31881
31.	9.32113
31.05	9.32625
31.1	9.32469
31.15	9.32529
31.2	9.32368
31.25	9.32625
31.3	9.3284
31.35	9.33147
31.4	9.32929
31.45	9.32534
31.5	9.32267
31.55	9.33142
31.6	9.32954
31.65	9.32932
31.7	9.33092
31.75	9.33368
31.8	9.32904
31.85	9.331
31.9	9.32915
31.95	9.3338
32.	9.33774
32.05	9.33593
32.1	9.34142
32.15	9.33812
32.2	9.34508
32.25	9.341
32.3	9.33955
32.35	9.34398
32.4	9.34471
32.45	9.34605
32.5	9.34948
32.55	9.35164
32.6	9.34901
32.65	9.34726
32.7	9.34882
32.75	9.35759
32.8	9.35759
32.85	9.35972
32.9	9.3617
32.95	9.36343
33.	9.36582
33.05	9.36485
33.1	9.36399
33.15	9.3663
33.2	9.36267
33.25	9.36203
33.3	9.36621
33.35	9.36782
33.4	9.36901
33.45	9.37849
33.5	9.38273
33.55	9.38707
33.6	9.38557
33.65	9.38475
33.7	9.38697
33.75	9.3905
33.8	9.38914
33.85	9.38404
33.9	9.38381
33.95	9.38913
34.	9.39137
34.05	9.39074
34.1	9.39328
34.15	9.39333
34.2	9.39426
34.25	9.39596
34.3	9.39982
34.35	9.39722
34.4	9.39828
34.45	9.40327
34.5	9.39707
34.55	9.39856
34.6	9.39871
34.65	9.40046
34.7	9.40487
34.75	9.40229
34.8	9.40538
34.85	9.40769
34.9	9.40357
34.95	9.40249
35.	9.40133
35.05	9.4014
35.1	9.40149
35.15	9.39873
35.2	9.4002
35.25	9.40498
35.3	9.40037
35.35	9.40215
35.4	9.40109
35.45	9.4045
35.5	9.41527
35.55	9.41091
35.6	9.41788
35.65	9.41297
35.7	9.412
35.75	9.40913
35.8	9.41178
35.85	9.41083
35.9	9.41158
35.95	9.41178
36.	9.41598
36.05	9.4147
36.1	9.41442
36.15	9.41188
36.2	9.41308
36.25	9.41674
36.3	9.41828
36.35	9.42173
36.4	9.42413
36.45	9.42855
36.5	9.43165
36.55	9.43309
36.6	9.4372
36.65	9.44352
36.7	9.4468
36.75	9.44881
36.8	9.45489
36.85	9.45489
36.9	9.45543
36.95	9.4536
37.	9.45348
37.05	9.45445
37.1	9.45532
37.15	9.45412
37.2	9.45297
37.25	9.45482
37.3	9.45761
37.35	9.45672
37.4	9.45921
37.45	9.45901
37.5	9.46074
37.55	9.46357
37.6	9.46417
37.65	9.47045
37.7	9.47201
37.75	9.47698
37.8	9.48138
37.85	9.4813
37.9	9.48026
37.95	9.47798
38.	9.48568
38.05	9.48502
38.1	9.48582
38.15	9.48533
38.2	9.48701
38.25	9.49176
38.3	9.49956
38.35	9.50119
38.4	9.50277
38.45	9.50248
38.5	9.5083
38.55	9.50917
38.6	9.50865
38.65	9.50371
38.7	9.50091
38.75	9.50643
38.8	9.5061
38.85	9.50934
38.9	9.51546
38.95	9.51441
39.	9.51784
39.05	9.51939
39.1	9.51945
39.15	9.5191
39.2	9.52239
39.25	9.52003
39.3	9.51974
39.35	9.52092
39.4	9.52478
39.45	9.5249
39.5	9.52862
39.55	9.52946
39.6	9.53419
39.65	9.53323
39.7	9.53071
39.75	9.52823
39.8	9.52987
39.85	9.53016
39.9	9.52727
39.95	9.53174
40.	9.52838
40.05	9.53089
40.1	9.53049
40.15	9.53197
40.2	9.53825
40.25	9.53494
40.3	9.53659
40.35	9.53827
40.4	9.53801
40.45	9.53564
40.5	9.53763
40.55	9.54024
40.6	9.54406
40.65	9.54615
40.7	9.54776
40.75	9.54284
40.8	9.54893
40.85	9.55437
40.9	9.54942
40.95	9.55074
41.	9.55243
41.05	9.55546
41.1	9.55195
41.15	9.55297
41.2	9.55012
41.25	9.55345
41.3	9.55233
41.35	9.54342
41.4	9.54094
41.45	9.54171
41.5	9.54388
41.55	9.54077
41.6	9.53868
41.65	9.53743
41.7	9.53961
41.75	9.53926
41.8	9.54083
41.85	9.54534
41.9	9.54566
41.95	9.54474
42.	9.54141
42.05	9.5414
42.1	9.54248
42.15	9.54706
42.2	9.5432
42.25	9.54241
42.3	9.5456
42.35	9.54842
42.4	9.5484
42.45	9.55066
42.5	9.55343
42.55	9.5501
42.6	9.552
42.65	9.55137
42.7	9.55547
42.75	9.55757
42.8	9.56032
42.85	9.55578
42.9	9.55753
42.95	9.55028
43.	9.54989
43.05	9.54991
43.1	9.5497
43.15	9.55479
43.2	9.55306
43.25	9.55696
43.3	9.56044
43.35	9.56131
43.4	9.56291
43.45	9.56345
43.5	9.55705
43.55	9.55681
43.6	9.55717
43.65	9.55681
43.7	9.55179
43.75	9.54472
43.8	9.54476
43.85	9.54553
43.9	9.54717
43.95	9.54606
44.	9.54628
44.05	9.54892
44.1	9.54821
44.15	9.54978
44.2	9.55251
44.25	9.55293
44.3	9.55188
44.35	9.54984
44.4	9.55544
44.45	9.55227
44.5	9.54785
44.55	9.54953
44.6	9.55086
44.65	9.55148
44.7	9.55589
44.75	9.55245
44.8	9.55547
44.85	9.55694
44.9	9.55516
44.95	9.55316
45.	9.56186
45.05	9.55736
45.1	9.5584
45.15	9.55882
45.2	9.56566
45.25	9.56878
45.3	9.57058
45.35	9.57215
45.4	9.57476
45.45	9.5764
45.5	9.57569
45.55	9.57917
45.6	9.5816
45.65	9.58282
45.7	9.58329
45.75	9.58477
45.8	9.58798
45.85	9.58501
45.9	9.58554
45.95	9.57883
46.	9.57803
46.05	9.57874
46.1	9.57902
46.15	9.57806
46.2	9.5761
46.25	9.58444
46.3	9.58126
46.35	9.58125
46.4	9.58217
46.45	9.58166
46.5	9.57962
46.55	9.58154
46.6	9.58926
46.65	9.58835
46.7	9.58489
46.75	9.58553
46.8	9.58739
46.85	9.59096
46.9	9.59349
46.95	9.59349
47.	9.59213
47.05	9.59727
47.1	9.60164
47.15	9.60389
47.2	9.60274
47.25	9.60198
47.3	9.60863
47.35	9.60844
47.4	9.61019
47.45	9.61618
47.5	9.61608
47.55	9.61768
47.6	9.6171
47.65	9.6184
47.7	9.61756
47.75	9.61244
47.8	9.61434
47.85	9.61753
47.9	9.61906
47.95	9.6191
48.	9.61933
48.05	9.61636
48.1	9.62237
48.15	9.61652
48.2	9.61403
48.25	9.61216
48.3	9.61142
48.35	9.6107
48.4	9.6063
48.45	9.61165
48.5	9.6139
48.55	9.61133
48.6	9.61734
48.65	9.61826
48.7	9.61869
48.75	9.61837
48.8	9.61768
48.85	9.61746
48.9	9.62454
48.95	9.62466
49.	9.62266
49.05	9.62139
49.1	9.62733
49.15	9.62886
49.2	9.62917
49.25	9.6266
49.3	9.62657
49.35	9.62768
49.4	9.62812
49.45	9.6298
49.5	9.63104
49.55	9.63156
49.6	9.62834
49.65	9.62465
49.7	9.62354
49.75	9.62638
49.8	9.63188
49.85	9.63382
49.9	9.63639
49.95	9.63758
50.	9.63332



==> means20.txt <==
0.	20.
0.05	19.948
0.1	19.8957
0.15	19.8475
0.2	19.8026
0.25	19.7535
0.3	19.7067
0.35	19.6548
0.4	19.5998
0.45	19.5517
0.5	19.5041
0.55	19.4545
0.6	19.4076
0.65	19.3573
0.7	19.3101
0.75	19.2602
0.8	19.2093
0.85	19.1591
0.9	19.1079
0.95	19.0597
1.	19.002
1.05	18.9522
1.1	18.905
1.15	18.8532
1.2	18.8023
1.25	18.7549
1.3	18.705
1.35	18.6527
1.4	18.6023
1.45	18.5498
1.5	18.497
1.55	18.4452
1.6	18.3936
1.65	18.344
1.7	18.2945
1.75	18.2434
1.8	18.1884
1.85	18.1346
1.9	18.0857
1.95	18.0405
2.	17.9882
2.05	17.9395
2.1	17.8877
2.15	17.8336
2.2	17.7769
2.25	17.7281
2.3	17.6763
2.35	17.623
2.4	17.5729
2.45	17.5235
2.5	17.4693
2.55	17.4247
2.6	17.3733
2.65	17.3241
2.7	17.2754
2.75	17.2298
2.8	17.1801
2.85	17.1323
2.9	17.089
2.95	17.0402
3.	16.9917
3.05	16.9439
3.1	16.9005
3.15	16.8544
3.2	16.8086
3.25	16.7639
3.3	16.7118
3.35	16.67
3.4	16.6243
3.45	16.5816
3.5	16.5393
3.55	16.4917
3.6	16.4444
3.65	16.4007
3.7	16.3507
3.75	16.3065
3.8	16.264
3.85	16.2222
3.9	16.1761
3.95	16.1389
4.	16.096
4.05	16.0517
4.1	16.0075
4.15	15.964
4.2	15.9228
4.25	15.8776
4.3	15.8336
4.35	15.7959
4.4	15.7504
4.45	15.706
4.5	15.6638
4.55	15.6252
4.6	15.578
4.65	15.5371
4.7	15.4976
4.75	15.4579
4.8	15.4208
4.85	15.3801
4.9	15.3427
4.95	15.3054
5.	15.265
5.05	15.2304
5.1	15.1957
5.15	15.1596
5.2	15.1267
5.25	15.095
5.3	15.0584
5.35	15.0202
5.4	14.9848
5.45	14.9515
5.5	14.9141
5.55	14.8815
5.6	14.8501
5.65	14.8162
5.7	14.7835
5.75	14.7499
5.8	14.7225
5.85	14.6921
5.9	14.6594
5.95	14.6331
6.	14.6021
6.05	14.5697
6.1	14.5417
6.15	14.5136
6.2	14.4852
6.25	14.4581
6.3	14.4288
6.35	14.3988
6.4	14.3715
6.45	14.3454
6.5	14.3206
6.55	14.2839
6.6	14.2602
6.65	14.2319
6.7	14.2003
6.75	14.1741
6.8	14.1446
6.85	14.1184
6.9	14.091
6.95	14.0666
7.	14.0378
7.05	14.0066
7.1	13.9754
7.15	13.9477
7.2	13.9244
7.25	13.8962
7.3	13.8706
7.35	13.8471
7.4	13.8189
7.45	13.7926
7.5	13.7648
7.55	13.7358
7.6	13.712
7.65	13.6885
7.7	13.6643
7.75	13.6385
7.8	13.6183
7.85	13.5918
7.9	13.5738
7.95	13.5543
8.	13.5347
8.05	13.515
8.1	13.4919
8.15	13.471
8.2	13.4515
8.25	13.4327
8.3	13.4111
8.35	13.3939
8.4	13.3725
8.45	13.3521
8.5	13.3386
8.55	13.3195
8.6	13.2978
8.65	13.2828
8.7	13.2684
8.75	13.2527
8.8	13.2341
8.85	13.2144
8.9	13.188
8.95	13.1644
9.	13.14
9.05	13.127
9.1	13.1042
9.15	13.0849
9.2	13.0662
9.25	13.0493
9.3	13.0266
9.35	13.0059
9.4	12.9865
9.45	12.9653
9.5	12.9468
9.55	12.9261
9.6	12.9056
9.65	12.8858
9.7	12.8706
9.75	12.8535
9.8	12.8392
9.85	12.8211
9.9	12.8108
9.95	12.7982
10.	12.7849
10.05	12.7654
10.1	12.7482
10.15	12.7362
10.2	12.7198
10.25	12.7046
10.3	12.6885
10.35	12.6748
10.4	12.6586
10.45	12.6455
10.5	12.6267
10.55	12.6104
10.6	12.5984
10.65	12.5883
10.7	12.5744
10.75	12.5592
10.8	12.546
10.85	12.5326
10.9	12.5184
10.95	12.5076
11.	12.4958
11.05	12.4824
11.1	12.4664
11.15	12.4523
11.2	12.4329
11.25	12.4178
11.3	12.4032
11.35	12.392
11.4	12.3781
11.45	12.3636
11.5	12.3496
11.55	12.3362
11.6	12.3278
11.65	12.3166
11.7	12.3071
11.75	12.2956
11.8	12.2845
11.85	12.2688
11.9	12.255
11.95	12.2452
12.	12.2355
12.05	12.2269
12.1	12.219
12.15	12.2037
12.2	12.1952
12.25	12.1848
12.3	12.1715
12.35	12.1566
12.4	12.1458
12.45	12.1328
12.5	12.1256
12.55	12.116
12.6	12.1026
12.65	12.091
12.7	12.085
12.75	12.0742
12.8	12.0671
12.85	12.0607
12.9	12.0513
12.95	12.0351
13.	12.0235
13.05	12.0153
13.1	12.0111
13.15	11.9905
13.2	11.9861
13.25	11.9763
13.3	11.9617
13.35	11.9567
13.4	11.945
13.45	11.9342
13.5	11.9248
13.55	11.9108
13.6	11.8998
13.65	11.8934
13.7	11.8849
13.75	11.8737
13.8	11.8659
13.85	11.8553
13.9	11.8525
13.95	11.8428
14.	11.834
14.05	11.8258
14.1	11.8188
14.15	11.8104
14.2	11.7972
14.25	11.7939
14.3	11.7857
14.35	11.7789
14.4	11.7665
14.45	11.7655
14.5	11.7573
14.55	11.7504
14.6	11.734
14.65	11.7275
14.7	11.7197
14.75	11.7094
14.8	11.7014
14.85	11.6893
14.9	11.683
14.95	11.6767
15.	11.6687
15.05	11.6591
15.1	11.6489
15.15	11.6402
15.2	11.6355
15.25	11.6319
15.3	11.6295
15.35	11.6244
15.4	11.6167
15.45	11.6067
15.5	11.6028
15.55	11.5959
15.6	11.5868
15.65	11.5753
15.7	11.5673
15.75	11.5649
15.8	11.5554
15.85	11.5451
15.9	11.5401
15.95	11.5328
16.	11.524
16.05	11.5161
16.1	11.5099
16.15	11.4959
16.2	11.4877
16.25	11.485
16.3	11.4763
16.35	11.4702
16.4	11.4608
16.45	11.4527
16.5	11.4469
16.55	11.4392
16.6	11.4358
16.65	11.421
16.7	11.4145
16.75	11.4055
16.8	11.4013
16.85	11.3975
16.9	11.3894
16.95	11.3806
17.	11.369
17.05	11.3602
17.1	11.3433
17.15	11.3347
17.2	11.3324
17.25	11.3262
17.3	11.3216
17.35	11.31
17.4	11.3067
17.45	11.2988
17.5	11.3015
17.55	11.2943
17.6	11.2881
17.65	11.2862
17.7	11.2791
17.75	11.2757
17.8	11.2732
17.85	11.2683
17.9	11.2644
17.95	11.2648
18.	11.2604
18.05	11.2539
18.1	11.2425
18.15	11.2333
18.2	11.2292
18.25	11.228
18.3	11.2203
18.35	11.2143
18.4	11.206
18.45	11.1969
18.5	11.1916
18.55	11.1865
18.6	11.1836
18.65	11.1753
18.7	11.1702
18.75	11.1608
18.8	11.1533
18.85	11.1429
18.9	11.135
18.95	11.1255
19.	11.1223
19.05	11.1185
19.1	11.1111
19.15	11.1096
19.2	11.1042
19.25	11.1021
19.3	11.0939
19.35	11.0859
19.4	11.0845
19.45	11.0785
19.5	11.0742
19.55	11.0719
19.6	11.0591
19.65	11.0555
19.7	11.0469
19.75	11.0427
19.8	11.0341
19.85	11.0312
19.9	11.0217
19.95	11.0184
20.	11.012
20.05	11.0129
20.1	11.0092
20.15	11.0083
20.2	11.005
20.25	11.0044
20.3	10.9975
20.35	10.9982
20.4	10.9912
20.45	10.9886
20.5	10.987
20.55	10.9785
20.6	10.9736
20.65	10.9736
20.7	10.9711
20.75	10.9697
20.8	10.9615
20.85	10.9599
20.9	10.9532
20.95	10.9465
21.	10.9422
21.05	10.9353
21.1	10.9284
21.15	10.9246
21.2	10.9183
21.25	10.9111
21.3	10.9089
21.35	10.9037
21.4	10.8932
21.45	10.8936
21.5	10.8907
21.55	10.8823
21.6	10.8748
21.65	10.8722
21.7	10.8714
21.75	10.8653
21.8	10.8601
21.85	10.8625
21.9	10.8596
21.95	10.8621
22.	10.8601
22.05	10.8547
22.1	10.8513
22.15	10.8473
22.2	10.8463
22.25	10.8453
22.3	10.845
22.35	10.8386
22.4	10.8376
22.45	10.8363
22.5	10.8363
22.55	10.826
22.6	10.816
22.65	10.8106
22.7	10.8074
22.75	10.8069
22.8	10.8004
22.85	10.7971
22.9	10.7912
22.95	10.7919
23.	10.7866
23.05	10.7816
23.1	10.7782
23.15	10.7786
23.2	10.7796
23.25	10.7757
23.3	10.7709
23.35	10.7684
23.4	10.7653
23.45	10.7617
23.5	10.7592
23.55	10.7616
23.6	10.7621
23.65	10.7584
23.7	10.7468
23.75	10.7492
23.8	10.7465
23.85	10.7424
23.9	10.7372
23.95	10.7346
24.	10.7312
24.05	10.7241
24.1	10.7218
24.15	10.7185
24.2	10.7194
24.25	10.7178
24.3	10.7133
24.35	10.7097
24.4	10.7031
24.45	10.7009
24.5	10.6968
24.55	10.691
24.6	10.6877
24.65	10.6875
24.7	10.6861
24.75	10.6756
24.8	10.6752
24.85	10.6739
24.9	10.665
24.95	10.6652
25.	10.6631
25.05	10.6602
25.1	10.6601
25.15	10.6558
25.2	10.6531
25.25	10.6531
25.3	10.6489
25.35	10.6454
25.4	10.6418
25.45	10.6378
25.5	10.6311
25.55	10.623
25.6	10.6192
25.65	10.6174
25.7	10.6174
25.75	10.6121
25.8	10.6112
25.85	10.606
25.9	10.6054
25.95	10.6064
26.	10.6003
26.05	10.5996
26.1	10.5932
26.15	10.5873
26.2	10.5847
26.25	10.5799
26.3	10.5813
26.35	10.5767
26.4	10.5793
26.45	10.578
26.5	10.5744
26.55	10.57
26.6	10.573
26.65	10.567
26.7	10.5655
26.75	10.5654
26.8	10.5589
26.85	10.5509
26.9	10.5488
26.95	10.5498
27.	10.5487
27.05	10.5469
27.1	10.5441
27.15	10.5407
27.2	10.537
27.25	10.5392
27.3	10.5361
27.35	10.5324
27.4	10.5296
27.45	10.5274
27.5	10.5182
27.55	10.5167
27.6	10.5176
27.65	10.5211
27.7	10.5236
27.75	10.523
27.8	10.5233
27.85	10.5187
27.9	10.5162
27.95	10.5096
28.	10.5083
28.05	10.5067
28.1	10.5093
28.15	10.5067
28.2	10.5063
28.25	10.5048
28.3	10.4972
28.35	10.4928
28.4	10.487
28.45	10.4886
28.5	10.4874
28.55	10.4856
28.6	10.4816
28.65	10.4803
28.7	10.479
28.75	10.4792
28.8	10.478
28.85	10.4821
28.9	10.4876
28.95	10.4854
29.	10.4788
29.05	10.4776
29.1	10.4666
29.15	10.4741
29.2	10.4716
29.25	10.4653
29.3	10.468
29.35	10.4627
29.4	10.4566
29.45	10.4566
29.5	10.4499
29.55	10.4518
29.6	10.4528
29.65	10.4503
29.7	10.4512
29.75	10.452
29.8	10.4492
29.85	10.4428
29.9	10.4386
29.95	10.432
30.	10.4312
30.05	10.427
30.1	10.4245
30.15	10.4175
30.2	10.4189
30.25	10.418
30.3	10.4199
30.35	10.4194
30.4	10.414
30.45	10.4136
30.5	10.4119
30.55	10.4149
30.6	10.4163
30.65	10.4158
30.7	10.4139
30.75	10.4094
30.8	10.405
30.85	10.4038
30.9	10.4061
30.95	10.3974
31.	10.3952
31.05	10.3909
31.1	10.3879
31.15	10.3821
31.2	10.3776
31.25	10.3743
31.3	10.3734
31.35	10.3761
31.4	10.3769
31.45	10.3721
31.5	10.3682
31.55	10.3714
31.6	10.3696
31.65	10.367
31.7	10.366
31.75	10.3664
31.8	10.3638
31.85	10.3578
31.9	10.3527
31.95	10.3499
32.	10.352
32.05	10.3489
32.1	10.3484
32.15	10.3486
32.2	10.351
32.25	10.3522
32.3	10.3454
32.35	10.3452
32.4	10.3477
32.45	10.3393
32.5	10.3366
32.55	10.3325
32.6	10.3345
32.65	10.3347
32.7	10.3318
32.75	10.3355
32.8	10.3344
32.85	10.3303
32.9	10.3318
32.95	10.3326
33.	10.3318
33.05	10.3299
33.1	10.3258
33.15	10.3224
33.2	10.3242
33.25	10.3214
33.3	10.3273
33.35	10.3239
33.4	10.3257
33.45	10.3235
33.5	10.3208
33.55	10.3221
33.6	10.3169
33.65	10.317
33.7	10.3157
33.75	10.3166
33.8	10.3139
33.85	10.3129
33.9	10.3187
33.95	10.3199
34.	10.3179
34.05	10.3162
34.1	10.3123
34.15	10.3103
34.2	10.3109
34.25	10.3159
34.3	10.3138
34.35	10.3141
34.4	10.3139
34.45	10.307
34.5	10.3106
34.55	10.3114
34.6	10.3121
34.65	10.3125
34.7	10.3133
34.75	10.3078
34.8	10.311
34.85	10.3157
34.9	10.3132
34.95	10.3115
35.	10.3087
35.05	10.3128
35.1	10.3089
35.15	10.3057
35.2	10.3048
35.25	10.2976
35.3	10.2926
35.35	10.2961
35.4	10.295
35.45	10.2973
35.5	10.2912
35.55	10.2921
35.6	10.2935
35.65	10.291
35.7	10.2975
35.75	10.2907
35.8	10.2879
35.85	10.2895
35.9	10.2916
35.95	10.2925
36.	10.2922
36.05	10.2969
36.1	10.2905
36.15	10.289
36.2	10.2917
36.25	10.2898
36.3	10.2892
36.35	10.2892
36.4	10.289
36.45	10.283
36.5	10.279
36.55	10.2805
36.6	10.2808
36.65	10.2786
36.7	10.2805
36.75	10.2774
36.8	10.2741
36.85	10.2699
36.9	10.2687
36.95	10.269
37.	10.2659
37.05	10.2653
37.1	10.2653
37.15	10.2679
37.2	10.2652
37.25	10.2583
37.3	10.2539
37.35	10.2534
37.4	10.2574
37.45	10.2557
37.5	10.2578
37.55	10.2543
37.6	10.2554
37.65	10.2529
37.7	10.2517
37.75	10.2508
37.8	10.243
37.85	10.2346
37.9	10.2298
37.95	10.2308
38.	10.2301
38.05	10.2318
38.1	10.2318
38.15	10.2232
38.2	10.2235
38.25	10.2199
38.3	10.2198
38.35	10.2166
38.4	10.2203
38.45	10.2099
38.5	10.2075
38.55	10.2055
38.6	10.2085
38.65	10.208
38.7	10.2025
38.75	10.2006
38.8	10.2012
38.85	10.2053
38.9	10.2069
38.95	10.2093
39.	10.2065
39.05	10.2068
39.1	10.2072
39.15	10.2049
39.2	10.2057
39.25	10.2043
39.3	10.2025
39.35	10.2009
39.4	10.2027
39.45	10.1986
39.5	10.1973
39.55	10.1941
39.6	10.1987
39.65	10.192
39.7	10.1878
39.75	10.1868
39.8	10.1856
39.85	10.1911
39.9	10.1906
39.95	10.1956
40.	10.1948
40.05	10.1921
40.1	10.1962
40.15	10.1986
40.2	10.1954
40.25	10.1941
40.3	10.1896
40.35	10.1899
40.4	10.187
40.45	10.1859
40.5	10.1899
40.55	10.1906
40.6	10.1905
40.65	10.1897
40.7	10.1914
40.75	10.189
40.8	10.1945
40.85	10.1942
40.9	10.193
40.95	10.1867
41.	10.1822
41.05	10.1839
41.1	10.1831
41.15	10.1822
41.2	10.1838
41.25	10.1864
41.3	10.1889
41.35	10.1905
41.4	10.1885
41.45	10.181
41.5	10.1775
41.55	10.1768
41.6	10.1782
41.65	10.1767
41.7	10.1762
41.75	10.1771
41.8	10.1803
41.85	10.1778
41.9	10.1797
41.95	10.1801
42.	10.1763
42.05	10.1778
42.1	10.1807
42.15	10.1778
42.2	10.172
42.25	10.1721
42.3	10.1766
42.35	10.1806
42.4	10.177
42.45	10.177
42.5	10.1729
42.55	10.1704
42.6	10.1705
42.65	10.165
42.7	10.1653
42.75	10.1651
42.8	10.1713
42.85	10.1703
42.9	10.1678
42.95	10.1699
43.	10.1695
43.05	10.1715
43.1	10.1692
43.15	10.1669
43.2	10.1629
43.25	10.1587
43.3	10.1568
43.35	10.1563
43.4	10.1571
43.45	10.1579
43.5	10.1596
43.55	10.1546
43.6	10.1485
43.65	10.1492
43.7	10.1474
43.75	10.1436
43.8	10.1411
43.85	10.138
43.9	10.1388
43.95	10.1362
44.	10.1383
44.05	10.1325
44.1	10.1331
44.15	10.1309
44.2	10.129
44.25	10.1255
44.3	10.1227
44.35	10.1243
44.4	10.1255
44.45	10.131
44.5	10.1318
44.55	10.1316
44.6	10.1308
44.65	10.133
44.7	10.1349
44.75	10.1379
44.8	10.1302
44.85	10.1214
44.9	10.1218
44.95	10.1201
45.	10.1198
45.05	10.1148
45.1	10.1205
45.15	10.121
45.2	10.1209
45.25	10.1219
45.3	10.1164
45.35	10.1154
45.4	10.1112
45.45	10.1122
45.5	10.11
45.55	10.1104
45.6	10.1083
45.65	10.1091
45.7	10.1154
45.75	10.1149
45.8	10.1155
45.85	10.1151
45.9	10.1115
45.95	10.1192
46.	10.1179
46.05	10.1153
46.1	10.1175
46.15	10.1152
46.2	10.1124
46.25	10.1099
46.3	10.1088
46.35	10.1088
46.4	10.1079
46.45	10.1072
46.5	10.1063
46.55	10.1086
46.6	10.1045
46.65	10.1089
46.7	10.1044
46.75	10.0981
46.8	10.1019
46.85	10.0943
46.9	10.0952
46.95	10.0945
47.	10.0923
47.05	10.092
47.1	10.0901
47.15	10.0846
47.2	10.0837
47.25	10.0855
47.3	10.0889
47.35	10.0865
47.4	10.0885
47.45	10.0883
47.5	10.0865
47.55	10.0889
47.6	10.0959
47.65	10.099
47.7	10.0916
47.75	10.0927
47.8	10.0931
47.85	10.0944
47.9	10.0945
47.95	10.0943
48.	10.0921
48.05	10.0938
48.1	10.0903
48.15	10.0903
48.2	10.0948
48.25	10.0935
48.3	10.099
48.35	10.1042
48.4	10.1028
48.45	10.1025
48.5	10.0976
48.55	10.0954
48.6	10.098
48.65	10.0962
48.7	10.0976
48.75	10.098
48.8	10.0969
48.85	10.1029
48.9	10.0984
48.95	10.0995
49.	10.0975
49.05	10.0948
49.1	10.1017
49.15	10.1019
49.2	10.097
49.25	10.0955
49.3	10.0938
49.35	10.0963
49.4	10.0902
49.45	10.0933
49.5	10.0933
49.55	10.0912
49.6	10.0949
49.65	10.0935
49.7	10.0936
49.75	10.0944
49.8	10.0914
49.85	10.0908
49.9	10.0884
49.95	10.0891
50.	10.0881


==> meansExp.txt <==
0.	14.9815
0.1	14.9022
0.2	14.8454
0.3	14.7969
0.4	14.7533
0.5	14.7121
0.6	14.6767
0.7	14.6411
0.8	14.6079
0.9	14.5757
1.	14.5447
1.1	14.5136
1.2	14.4787
1.3	14.4492
1.4	14.4173
1.5	14.3833
1.6	14.3499
1.7	14.3254
1.8	14.2943
1.9	14.2699
2.	14.2411
2.1	14.213
2.2	14.1847
2.3	14.1595
2.4	14.1367
2.5	14.1078
2.6	14.0853
2.7	14.0612
2.8	14.0365
2.9	14.018
3.	13.9967
3.1	13.9777
3.2	13.9578
3.3	13.9299
3.4	13.9108
3.5	13.891
3.6	13.873
3.7	13.8503
3.8	13.8245
3.9	13.8118
4.	13.7925
4.1	13.7692
4.2	13.7452
4.3	13.7233
4.4	13.7044
4.5	13.6944
4.6	13.6707
4.7	13.6553
4.8	13.6353
4.9	13.6162
5.	13.6046
5.1	13.5893
5.2	13.5717
5.3	13.5562
5.4	13.5414
5.5	13.5227
5.6	13.5027
5.7	13.4838
5.8	13.4638
5.9	13.4464
6.	13.4319
6.1	13.4189
6.2	13.4042
6.3	13.3872
6.4	13.3695
6.5	13.3504
6.6	13.3308
6.7	13.3093
6.8	13.2929
6.9	13.2728
7.	13.2589
7.1	13.2371
7.2	13.2216
7.3	13.2084
7.4	13.1878
7.5	13.1726
7.6	13.1607
7.7	13.1467
7.8	13.1375
7.9	13.1217
8.	13.1116
8.1	13.0926
8.2	13.0804
8.3	13.0665
8.4	13.0534
8.5	13.0374
8.6	13.0255
8.7	13.0094
8.8	12.9939
8.9	12.9775
9.	12.971
9.1	12.9588
9.2	12.9452
9.3	12.9246
9.4	12.9119
9.5	12.894
9.6	12.885
9.7	12.8708
9.8	12.8554
9.9	12.8495
10.	12.8349
10.1	12.8256
10.2	12.8144
10.3	12.801
10.4	12.7866
10.5	12.7734
10.6	12.7574
10.7	12.7425
10.8	12.7302
10.9	12.7106
11.	12.7018
11.1	12.6922
11.2	12.6787
11.3	12.6656
11.4	12.6537
11.5	12.6379
11.6	12.6286
11.7	12.6132
11.8	12.6053
11.9	12.5967
12.	12.5839
12.1	12.5683
12.2	12.556
12.3	12.5416
12.4	12.532
12.5	12.5177
12.6	12.5048
12.7	12.492
12.8	12.4847
12.9	12.4691
13.	12.4574
13.1	12.4515
13.2	12.4393
13.3	12.4276
13.4	12.4194
13.5	12.4054
13.6	12.3942
13.7	12.3819
13.8	12.3711
13.9	12.3591
14.	12.3575
14.1	12.3522
14.2	12.3396
14.3	12.3315
14.4	12.3194
14.5	12.3078
14.6	12.2975
14.7	12.2843
14.8	12.2789
14.9	12.2712
15.	12.2571
15.1	12.2493
15.2	12.2415
15.3	12.2336
15.4	12.2298
15.5	12.2209
15.6	12.2148
15.7	12.2053
15.8	12.2015
15.9	12.1859
16.	12.175
16.1	12.1616
16.2	12.1482
16.3	12.1403
16.4	12.1337
16.5	12.1271
16.6	12.121
16.7	12.1097
16.8	12.1006
16.9	12.0921
17.	12.0764
17.1	12.067
17.2	12.0595
17.3	12.0458
17.4	12.0416
17.5	12.0368
17.6	12.0234
17.7	12.013
17.8	12.0057
17.9	11.9987
18.	11.9916
18.1	11.9868
18.2	11.9806
18.3	11.9693
18.4	11.9629
18.5	11.9576
18.6	11.9495
18.7	11.941
18.8	11.9349
18.9	11.9344
19.	11.9258
19.1	11.9171
19.2	11.9027
19.3	11.8972
19.4	11.8845
19.5	11.8734
19.6	11.8652
19.7	11.8575
19.8	11.8499
19.9	11.8483
20.	11.8442
20.1	11.8305
20.2	11.827
20.3	11.8173
20.4	11.8108
20.5	11.8051
20.6	11.7981
20.7	11.7953
20.8	11.7866
20.9	11.7802
21.	11.7764
21.1	11.7713
21.2	11.7684
21.3	11.7608
21.4	11.7517
21.5	11.7493
21.6	11.7408
21.7	11.7319
21.8	11.7279
21.9	11.7229
22.	11.7166
22.1	11.7071
22.2	11.6993
22.3	11.6956
22.4	11.6896
22.5	11.6802
22.6	11.6761
22.7	11.6678
22.8	11.6602
22.9	11.6543
23.	11.6523
23.1	11.6482
23.2	11.6435
23.3	11.637
23.4	11.6265
23.5	11.6222
23.6	11.6096
23.7	11.6002
23.8	11.5918
23.9	11.5855
24.	11.5793
24.1	11.575
24.2	11.5715
24.3	11.5682
24.4	11.5596
24.5	11.5584
24.6	11.5518
24.7	11.5511
24.8	11.5472
24.9	11.5429
25.	11.538
25.1	11.5326
25.2	11.5248
25.3	11.5176
25.4	11.516
25.5	11.51
25.6	11.5008
25.7	11.4978
25.8	11.4944
25.9	11.4856
26.	11.477
26.1	11.4742
26.2	11.4721
26.3	11.4639
26.4	11.4592
26.5	11.4584
26.6	11.4555
26.7	11.4461
26.8	11.4438
26.9	11.4313
27.	11.4251
27.1	11.4209
27.2	11.4161
27.3	11.418
27.4	11.4175
27.5	11.4099
27.6	11.402
27.7	11.3957
27.8	11.3903
27.9	11.3867
28.	11.3751
28.1	11.3697
28.2	11.3651
28.3	11.3625
28.4	11.3589
28.5	11.3563
28.6	11.3504
28.7	11.3418
28.8	11.3379
28.9	11.3357
29.	11.3283
29.1	11.322
29.2	11.3169
29.3	11.3147
29.4	11.3113
29.5	11.3061
29.6	11.2981
29.7	11.292
29.8	11.289
29.9	11.2836
30.	11.2777
30.1	11.2746
30.2	11.2723
30.3	11.2611
30.4	11.2546
30.5	11.2463
30.6	11.2448
30.7	11.236
30.8	11.2364
30.9	11.234
31.	11.2338
31.1	11.2304
31.2	11.2282
31.3	11.2219
31.4	11.2164
31.5	11.2128
31.6	11.2057
31.7	11.2026
31.8	11.195
31.9	11.1895
32.	11.1784
32.1	11.1715
32.2	11.172
32.3	11.1677
32.4	11.1635
32.5	11.1574
32.6	11.1554
32.7	11.154
32.8	11.1488
32.9	11.1484
33.	11.1378
33.1	11.1319
33.2	11.1258
33.3	11.1258
33.4	11.1185
33.5	11.111
33.6	11.1068
33.7	11.1073
33.8	11.1007
33.9	11.1016
34.	11.0993
34.1	11.0966
34.2	11.0925
34.3	11.0894
34.4	11.0879
34.5	11.0883
34.6	11.0846
34.7	11.0808
34.8	11.0784
34.9	11.0719
35.	11.0742
35.1	11.0693
35.2	11.0639
35.3	11.0606
35.4	11.0555
35.5	11.0506
35.6	11.0514
35.7	11.0503
35.8	11.0454
35.9	11.0397
36.	11.0354
36.1	11.0337
36.2	11.0359
36.3	11.0297
36.4	11.029
36.5	11.0282
36.6	11.0218
36.7	11.0198
36.8	11.0154
36.9	11.0083
37.	11.0029
37.1	10.997
37.2	10.9958
37.3	10.9859
37.4	10.9788
37.5	10.9814
37.6	10.9814
37.7	10.9809
37.8	10.9807
37.9	10.9778
38.	10.9712
38.1	10.9654
38.2	10.959
38.3	10.9585
38.4	10.958
38.5	10.9537
38.6	10.9462
38.7	10.9469
38.8	10.9416
38.9	10.9379
39.	10.9336
39.1	10.9309
39.2	10.9277
39.3	10.9292
39.4	10.9281
39.5	10.9254
39.6	10.9225
39.7	10.9174
39.8	10.9148
39.9	10.9144
40.	10.9108
40.1	10.9133
40.2	10.9154
40.3	10.9126
40.4	10.9078
40.5	10.9086
40.6	10.9034
40.7	10.8988
40.8	10.8953
40.9	10.8956
41.	10.8895
41.1	10.8877
41.2	10.8857
41.3	10.8874
41.4	10.8876
41.5	10.8911
41.6	10.8911
41.7	10.8863
41.8	10.8852
41.9	10.8811
42.	10.8829
42.1	10.8764
42.2	10.8771
42.3	10.8768
42.4	10.8755
42.5	10.8744
42.6	10.8751
42.7	10.8724
42.8	10.8661
42.9	10.8662
43.	10.8662
43.1	10.8593
43.2	10.852
43.3	10.8439
43.4	10.8429
43.5	10.8475
43.6	10.8442
43.7	10.8396
43.8	10.8388
43.9	10.8414
44.	10.8412
44.1	10.8363
44.2	10.8334
44.3	10.8302
44.4	10.8287
44.5	10.8283
44.6	10.8251
44.7	10.8211
44.8	10.8159
44.9	10.8169
45.	10.8128
45.1	10.8134
45.2	10.8129
45.3	10.8105
45.4	10.8024
45.5	10.7965
45.6	10.7984
45.7	10.7956
45.8	10.7923
45.9	10.7884
46.	10.7851
46.1	10.7774
46.2	10.7771
46.3	10.7768
46.4	10.7738
46.5	10.7726
46.6	10.7764
46.7	10.7752
46.8	10.7689
46.9	10.7672
47.	10.7667
47.1	10.765
47.2	10.7632
47.3	10.7619
47.4	10.757
47.5	10.7509
47.6	10.7541
47.7	10.7515
47.8	10.7476
47.9	10.7437
48.	10.7473
48.1	10.7509
48.2	10.7481
48.3	10.7409
48.4	10.7394
48.5	10.7368
48.6	10.728
48.7	10.7229
48.8	10.7162
48.9	10.7102
49.	10.7075
49.1	10.7048
49.2	10.7009
49.3	10.7045
49.4	10.7029
49.5	10.7029
49.6	10.7019
49.7	10.7019
49.8	10.7014
49.9	10.6958
50.	10.6896

==> runningMinimumLevy.txt <==
1	4.99769
2	4.87329
3	4.87329
4	4.87329
5	4.87329
6	4.87329
7	4.87329
8	4.87329
9	4.87329
10	4.87329
11	4.87329
12	4.81555
13	4.81555
14	4.81555
15	4.81555
16	4.81555
17	4.81249
18	4.69658
19	4.60985
20	4.49573
21	4.49573
22	4.49294
23	4.39145
24	4.34592
25	4.34592
26	4.34592
27	4.27158
28	4.26508
29	4.1224
30	4.0541
31	4.0541
32	3.98275
33	3.98275
34	3.96645
35	3.87287
36	3.79035
37	3.73207
38	3.73207
39	3.73207
40	3.73207
41	3.73207
42	3.73207
43	3.73207
44	3.73207
45	3.73207
46	3.73207
47	3.65607
48	3.65358
49	3.59358
50	3.59358
51	3.59358
52	3.59358
53	3.59358
54	3.53709
55	3.53709
56	3.53709
57	3.53709
58	3.53709
59	3.53709
60	3.53709
61	3.53709
62	3.53709
63	3.53709
64	3.53709
65	3.53709
66	3.53709
67	3.53709
68	3.53709
69	3.53709
70	3.53709
71	3.53709
72	3.53709
73	3.53709
74	3.53709
75	3.53709
76	3.53709
77	3.53709
78	3.53709
79	3.53709
80	3.53709
81	3.53709
82	3.53709
83	3.53709
84	3.53709
85	3.53709
86	3.53709
87	3.53709
88	3.53709
89	3.53709
90	3.53709
91	3.53709
92	3.53709
93	3.53709
94	3.53709
95	3.53709
96	3.53709
97	3.53709
98	3.53709
99	3.53709
100	3.53709
101	3.53709
102	3.53709
103	3.53709
104	3.53709
105	3.53709
106	3.53709
107	3.53709
108	3.53709
109	3.53709
110	3.53709
111	3.53709
112	3.53709
113	3.53709
114	3.53709
115	3.53709
116	3.53709
117	3.53709
118	3.53709
119	3.53709
120	3.53709
121	3.53709
122	3.53709
123	3.53709
124	3.53709
125	3.53709
126	3.53709
127	3.53709
128	3.53709
129	3.53709
130	3.53709
131	3.53709
132	3.53709
133	3.53709
134	3.53709
135	3.53709
136	3.53709
137	3.53709
138	3.53709
139	3.53709
140	3.53709
141	3.53709
142	3.53709
143	3.53709
144	3.53709
145	3.53709
146	3.53709
147	3.53709
148	3.53709
149	3.53709
150	3.53709
151	3.53709
152	3.53709
153	3.53709
154	3.53709
155	3.53709
156	3.53709
157	3.53709
158	3.53709
159	3.53709
160	3.53709
161	3.53709
162	3.53709
163	3.53709
164	3.53709
165	3.53709
166	3.53709
167	3.53709
168	3.53709
169	3.53709
170	3.53709
171	3.53709
172	3.53709
173	3.53709
174	3.53709
175	3.53709
176	3.53709
177	3.53709
178	3.53709
179	3.53709
180	3.53709
181	3.53709
182	3.53709
183	3.53709
184	3.53709
185	3.53709
186	3.53709
187	3.53709
188	3.53709
189	3.53709
190	3.53709
191	3.53709
192	3.53709
193	3.53709
194	3.53709
195	3.53709
196	3.53709
197	3.53709
198	3.53709
199	3.53709
200	3.53709
201	3.53709
202	3.53709
203	3.53709
204	3.53709
205	3.53709
206	3.53709
207	3.53709
208	3.53709
209	3.53709
210	3.53709
211	3.53709
212	3.53709
213	3.53709
214	3.53709
215	3.53709
216	3.53709
217	3.53709
218	3.53709
219	3.53709
220	3.53709
221	3.53709
222	3.53709
223	3.53709
224	3.53709
225	3.53709
226	3.53709
227	3.53709
228	3.53709
229	3.53709
230	3.53709
231	3.53709
232	3.53709
233	3.53709
234	3.53709
235	3.53709
236	3.53709
237	3.53709
238	3.53709
239	3.53709
240	3.53709
241	3.53709
242	3.53709
243	3.53709
244	3.53709
245	3.53709
246	3.53709
247	3.53709
248	3.53709
249	3.53709
250	3.53709
251	3.53709
252	3.53709
253	3.53709
254	3.53709
255	3.53709
256	3.53709
257	3.53709
258	3.53709
259	3.53709
260	3.53709
261	3.53709
262	3.53709
263	3.53709
264	3.53709
265	3.53709
266	3.53709
267	3.53709
268	3.53709
269	3.53709
270	3.53709
271	3.53709
272	3.53709
273	3.53709
274	3.53709
275	3.53709
276	3.53709
277	3.53709
278	3.53709
279	3.53709
280	3.53709
281	3.53709
282	3.53709
283	3.53709
284	3.53709
285	3.53709
286	3.53709
287	3.53709
288	3.53709
289	3.53709
290	3.53709
291	3.53709
292	3.53709
293	3.53709
294	3.53709
295	3.53709
296	3.53709
297	3.53709
298	3.53709
299	3.53709
300	3.53709
301	3.53709
302	3.53709
303	3.53709
304	3.53709
305	3.53709
306	3.53709
307	3.53709
308	3.53709
309	3.53709
310	3.53709
311	3.53709
312	3.53709
313	3.53709
314	3.53709
315	3.53709
316	3.53709
317	3.53709
318	3.53709
319	3.53709
320	3.53709
321	3.53709
322	3.53709
323	3.53709
324	3.53709
325	3.53709
326	3.53709
327	3.53709
328	3.53709
329	3.53709
330	3.53709
331	3.53709
332	3.53709
333	3.53709
334	3.53709
335	3.53709
336	3.53709
337	3.53709
338	3.53709
339	3.53709
340	3.53709
341	3.53709
342	3.53709
343	3.53709
344	3.53709
345	3.53709
346	3.53709
347	3.53709
348	3.53709
349	3.53709
350	3.53709
351	3.53709
352	3.53709
353	3.53709
354	3.53709
355	3.53709
356	3.53709
357	3.53709
358	3.53709
359	3.53709
360	3.53709
361	3.53709
362	3.53709
363	3.53709
364	3.53709
365	3.53709
366	3.53709
367	3.53709
368	3.53709
369	3.53709
370	3.53709
371	3.53709
372	3.53709
373	3.53709
374	3.53709
375	3.53709
376	3.53709
377	3.53709
378	3.53709
379	3.53709
380	3.53709
381	3.53709
382	3.53709
383	3.53709
384	3.53709
385	3.53709
386	3.53709
387	3.53709
388	3.53709
389	3.53709
390	3.53709
391	3.53709
392	3.53709
393	3.53709
394	3.53709
395	3.53709
396	3.53709
397	3.53709
398	3.53709
399	3.53709
400	3.53709
401	3.53709
402	3.53709
403	3.53709
404	3.53709
405	3.53709
406	3.53709
407	3.53709
408	3.53709
409	3.53709
410	3.53709
411	3.53709
412	3.53709
413	3.53709
414	3.53709
415	3.53709
416	3.53709
417	3.53709
418	3.53709
419	3.53709
420	3.53709
421	3.53343
422	3.43518
423	3.43518
424	3.43518
425	3.43518
426	3.26942
427	3.08644
428	3.07346
429	3.01922
430	3.01204
431	2.9206
432	2.9206
433	2.75628
434	2.75628
435	2.75628
436	2.75628
437	2.75628
438	2.75628
439	2.75628
440	2.75628
441	2.75628
442	2.75628
443	2.75628
444	2.75628
445	2.75628
446	2.75628
447	2.75628
448	2.75628
449	2.75628
450	2.75628
451	2.75628
452	2.75628
453	2.75628
454	2.75628
455	2.75628
456	2.75628
457	2.75628
458	2.75628
459	2.75628
460	2.75628
461	2.75628
462	2.75628
463	2.75628
464	2.75628
465	2.75628
466	2.75628
467	2.75628
468	2.75628
469	2.75628
470	2.75628
471	2.75628
472	2.75628
473	2.75628
474	2.75628
475	2.75628
476	2.75628
477	2.75628
478	2.75628
479	2.75628
480	2.75628
481	2.75628
482	2.75628
483	2.75628
484	2.75628
485	2.75628
486	2.75628
487	2.75628
488	2.75628
489	2.75628
490	2.75628
491	2.75628
492	2.75628
493	2.75628
494	2.75628
495	2.75628
496	2.75628
497	2.75628
498	2.75628
499	2.75628
500	2.75628
501	2.75628
502	2.75628
503	2.75628
504	2.75628
505	2.75628
506	2.75628
507	2.75628
508	2.75628
509	2.75628
510	2.75628
511	2.75628
512	2.75628
513	2.75628
514	2.75628
515	2.75628
516	2.75628
517	2.75628
518	2.75628
519	2.75628
520	2.75628
521	2.75628
522	2.75628
523	2.75628
524	2.75628
525	2.75628
526	2.75628
527	2.75628
528	2.75628
529	2.75628
530	2.75628
531	2.75628
532	2.75628
533	2.75628
534	2.75628
535	2.75628
536	2.75628
537	2.75628
538	2.75628
539	2.75628
540	2.75628
541	2.75628
542	2.75628
543	2.75628
544	2.75628
545	2.75628
546	2.75628
547	2.75628
548	2.75628
549	2.75628
550	2.75628
551	2.75628
552	2.75628
553	2.75628
554	2.75628
555	2.75628
556	2.75628
557	2.75628
558	2.68157
559	2.67
560	2.47982
561	2.47982
562	2.47982
563	2.47982
564	2.39523
565	2.39523
566	2.39523
567	2.39523
568	2.30188
569	2.16691
570	2.06209
571	1.98885
572	1.91657
573	1.89774
574	1.81909
575	1.81909
576	1.81909
577	1.71957
578	1.66909
579	1.58461
580	1.58461
581	1.56424
582	1.56424
583	1.56424
584	1.56424
585	1.56424
586	1.56424
587	1.56424
588	1.56424
589	1.56424
590	1.56424
591	1.56424
592	1.56424
593	1.56424
594	1.56424
595	1.56424
596	1.56424
597	1.56424
598	1.56424
599	1.56424
600	1.56424
601	1.56424
602	1.56424
603	1.56424
604	1.56424
605	1.56424
606	1.56424
607	1.56424
608	1.56424
609	1.56424
610	1.56424
611	1.56424
612	1.56424
613	1.56424
614	1.56424
615	1.56424
616	1.56424
617	1.56424
618	1.56424
619	1.56424
620	1.56424
621	1.56424
622	1.56424
623	1.56424
624	1.56424
625	1.56424
626	1.56424
627	1.56424
628	1.56424
629	1.56424
630	1.56424
631	1.56424
632	1.56424
633	1.56424
634	1.56424
635	1.56424
636	1.56424
637	1.56424
638	1.56424
639	1.56424
640	1.56424
641	1.56424
642	1.56424
643	1.56424
644	1.56424
645	1.56424
646	1.56424
647	1.56424
648	1.56424
649	1.56424
650	1.56424
651	1.56424
652	1.56424
653	1.56424
654	1.56424
655	1.56424
656	1.56424
657	1.56424
658	1.56424
659	1.56424
660	1.56424
661	1.56424
662	1.56424
663	1.56424
664	1.56424
665	1.56424
666	1.56424
667	1.56424
668	1.56424
669	1.56424
670	1.56424
671	1.56424
672	1.56424
673	1.56424
674	1.56424
675	1.56424
676	1.56424
677	1.56424
678	1.56424
679	1.56424
680	1.56424
681	1.56424
682	1.56424
683	1.56424
684	1.56424
685	1.56424
686	1.56424
687	1.56424
688	1.56424
689	1.56424
690	1.56424
691	1.56424
692	1.56424
693	1.56424
694	1.56424
695	1.56424
696	1.56424
697	1.56424
698	1.56424
699	1.56424
700	1.56424
701	1.56424
702	1.56424
703	1.56424
704	1.56424
705	1.56424
706	1.56424
707	1.56424
708	1.56424
709	1.56424
710	1.56424
711	1.53151
712	1.51075
713	1.51075
714	1.46016
715	1.36117
716	1.29498
717	1.29498
718	1.29498
719	1.29498
720	1.29498
721	1.29498
722	1.29498
723	1.29498
724	1.29498
725	1.29498
726	1.29498
727	1.29498
728	1.29498
729	1.29498
730	1.29498
731	1.29498
732	1.29498
733	1.29498
734	1.29498
735	1.29498
736	1.29498
737	1.29498
738	1.29498
739	1.29498
740	1.29498
741	1.24175
742	1.24175
743	1.24175
744	1.24175
745	1.24175
746	1.24175
747	1.24175
748	1.24175
749	1.24175
750	1.24175
751	1.24175
752	1.24175
753	1.24175
754	1.24175
755	1.24175
756	1.24175
757	1.24175
758	1.24175
759	1.24175
760	1.24175
761	1.24175
762	1.24175
763	1.24175
764	1.24175
765	1.24175
766	1.22988
767	1.16295
768	1.01879
769	0.965754
770	0.965754
771	0.817527
772	0.666282
773	0.605925
774	0.453079
775	0.445819
776	0.377948
777	0.193438
778	0.085202
779	0.0255484
780	0.0143168
781	-0.106234


==> samplePathLevy.txt <==
1	4.99769
2	4.87329
3	5.08019
4	5.20094
5	5.04632
6	5.11662
7	5.13631
8	5.25486
9	5.07092
10	5.15364
11	4.95089
12	4.81555
13	4.89029
14	4.97485
15	4.93927
16	4.82132
17	4.81249
18	4.69658
19	4.60985
20	4.49573
21	4.58497
22	4.49294
23	4.39145
24	4.34592
25	4.36352
26	4.36375
27	4.27158
28	4.26508
29	4.1224
30	4.0541
31	4.07843
32	3.98275
33	4.05321
34	3.96645
35	3.87287
36	3.79035
37	3.73207
38	3.8489
39	3.98377
40	3.89589
41	3.96169
42	3.92104
43	4.10103
44	3.88343
45	3.96065
46	3.78087
47	3.65607
48	3.65358
49	3.59358
50	3.70863
51	3.74775
52	3.60318
53	3.61606
54	3.53709
55	5.02556
56	5.1317
57	5.14891
58	5.24487
59	5.23487
60	5.41155
61	5.45723
62	5.22745
63	5.00763
64	5.02027
65	4.84232
66	4.78977
67	4.74756
68	4.77484
69	4.62244
70	4.58701
71	4.42315
72	4.60417
73	4.5824
74	4.55579
75	4.57202
76	4.47497
77	4.39878
78	4.34357
79	4.25431
80	4.2687
81	4.42769
82	4.35198
83	4.17579
84	4.11163
85	3.97705
86	5.03007
87	4.79351
88	4.86563
89	4.80863
90	4.87179
91	4.96569
92	4.97341
93	5.00782
94	5.00584
95	5.07881
96	5.23928
97	5.13945
98	5.23741
99	5.17036
100	5.27769
101	5.47916
102	5.64497
103	5.74354
104	5.73101
105	5.54786
106	5.586
107	5.54461
108	5.50447
109	5.57028
110	5.47193
111	5.45143
112	5.23318
113	5.3006
114	5.12946
115	5.09796
116	5.22846
117	5.30817
118	5.24744
119	5.18689
120	5.13455
121	5.1853
122	5.37881
123	5.30082
124	5.64459
125	5.59582
126	5.60535
127	5.59788
128	5.39684
129	5.4441
130	5.49302
131	5.561
132	5.68579
133	5.60333
134	5.55131
135	5.59115
136	5.90621
137	6.04322
138	6.04982
139	6.07529
140	6.06788
141	5.97296
142	5.99331
143	5.90219
144	5.98182
145	5.95235
146	6.03608
147	6.03986
148	5.95583
149	5.95557
150	5.91046
151	5.8374
152	5.73653
153	5.7091
154	5.72154
155	5.79113
156	5.7568
157	5.74429
158	5.78429
159	5.6007
160	5.54948
161	5.63733
162	5.64342
163	5.52288
164	5.59978
165	5.645
166	5.61876
167	5.6292
168	5.56425
169	5.43693
170	5.44148
171	5.37229
172	5.53319
173	5.43257
174	5.49125
175	5.41527
176	5.4375
177	5.44089
178	5.32028
179	5.10376
180	4.89217
181	4.82343
182	4.8374
183	4.71199
184	4.72043
185	4.6787
186	4.67794
187	4.68907
188	4.47192
189	4.33978
190	4.40399
191	4.33536
192	4.32904
193	4.28962
194	4.42089
195	4.21016
196	4.17856
197	4.09508
198	4.20148
199	4.33034
200	4.1887
201	4.29736
202	4.3507
203	4.29864
204	4.45138
205	4.45931
206	4.25353
207	4.24065
208	4.21004
209	4.36766
210	4.27896
211	4.2936
212	4.25453
213	4.35683
214	4.20301
215	4.25191
216	4.36633
217	4.3365
218	4.32366
219	4.30371
220	4.27709
221	4.32547
222	4.30962
223	4.09238
224	4.22914
225	4.2996
226	4.51215
227	4.37439
228	4.51108
229	4.44452
230	4.39063
231	4.51024
232	4.38363
233	4.37992
234	4.37523
235	4.43786
236	4.49728
237	4.49032
238	4.35735
239	4.41744
240	4.47504
241	4.41963
242	4.46531
243	4.48011
244	4.49371
245	4.3007
246	5.04031
247	4.96235
248	4.96112
249	5.00341
250	5.13857
251	5.0495
252	4.94475
253	4.82543
254	4.91594
255	4.86093
256	4.95268
257	4.95387
258	5.11226
259	5.07196
260	5.04793
261	5.03409
262	5.03126
263	4.92235
264	5.01214
265	4.83408
266	4.7656
267	4.88616
268	5.01515
269	4.96603
270	4.96388
271	6.25873
272	6.3293
273	6.22423
274	6.09912
275	6.04673
276	6.16456
277	6.17688
278	6.1812
279	6.06746
280	6.1914
281	6.20853
282	6.10244
283	5.95757
284	5.8955
285	5.90039
286	5.78874
287	5.66207
288	5.64533
289	5.55888
290	5.67219
291	5.68905
292	5.56221
293	5.65388
294	5.60043
295	5.64832
296	5.56088
297	5.54455
298	5.43827
299	5.37286
300	5.33118
301	5.15984
302	5.18136
303	5.24475
304	5.12055
305	5.23731
306	5.20849
307	5.14059
308	5.34547
309	5.49855
310	5.36372
311	5.2789
312	5.21469
313	5.43075
314	5.30933
315	5.31111
316	5.36603
317	5.43709
318	5.32158
319	5.37567
320	5.15864
321	5.07018
322	5.13315
323	5.18343
324	5.08604
325	4.9727
326	5.01864
327	5.05878
328	5.10522
329	5.08709
330	4.95942
331	5.00514
332	4.91721
333	4.90721
334	4.97058
335	4.998
336	4.86834
337	4.87564
338	4.87566
339	5.02537
340	4.93543
341	4.90038
342	5.0377
343	5.00428
344	5.04352
345	4.97905
346	5.12123
347	5.20397
348	5.19264
349	5.17182
350	5.06044
351	5.26865
352	5.28778
353	5.20815
354	5.02998
355	4.85253
356	4.6339
357	4.49528
358	4.64463
359	4.61932
360	4.89089
361	4.95267
362	4.92083
363	4.90499
364	4.98158
365	4.80432
366	4.86288
367	4.7845
368	4.74793
369	4.80637
370	4.7885
371	4.83032
372	4.78978
373	4.7686
374	4.78973
375	4.61632
376	4.75071
377	4.61018
378	4.6034
379	4.49635
380	4.52748
381	4.40106
382	4.39033
383	4.24024
384	4.22133
385	4.21159
386	4.24649
387	4.16713
388	4.28927
389	4.29719
390	4.27704
391	4.32744
392	4.3727
393	4.45344
394	4.4696
395	4.37063
396	4.35688
397	4.43653
398	4.19302
399	4.16244
400	4.13712
401	4.08777
402	3.97369
403	3.96383
404	3.87833
405	4.10972
406	4.01034
407	3.91107
408	3.86929
409	3.87266
410	3.68866
411	3.71599
412	3.73528
413	3.73269
414	3.62681
415	3.77397
416	3.83052
417	3.8883
418	3.88058
419	3.70482
420	3.64704
421	3.53343
422	3.43518
423	3.55038
424	3.49509
425	3.46645
426	3.26942
427	3.08644
428	3.07346
429	3.01922
430	3.01204
431	2.9206
432	2.9798
433	2.75628
434	2.75872
435	2.76453
436	2.88057
437	3.46046
438	3.47157
439	3.48081
440	3.64591
441	3.70586
442	3.72505
443	3.72973
444	3.83827
445	3.8994
446	3.85193
447	3.86666
448	4.14748
449	4.10162
450	4.11867
451	4.04065
452	4.1103
453	4.05067
454	4.04775
455	4.10822
456	5.20588
457	5.26671
458	5.37266
459	5.41314
460	5.30117
461	5.15985
462	5.12434
463	5.12203
464	5.26177
465	5.24112
466	5.28639
467	5.28499
468	5.53731
469	5.55479
470	5.58201
471	5.5109
472	5.63253
473	5.69626
474	5.65445
475	5.38822
476	5.26765
477	5.35124
478	5.28242
479	5.25394
480	5.40375
481	5.38889
482	5.38829
483	5.40467
484	5.43639
485	5.37298
486	5.2822
487	5.16947
488	5.28999
489	5.29088
490	5.26513
491	5.15046
492	5.18225
493	5.23805
494	5.25556
495	5.06357
496	4.97861
497	4.97186
498	5.00323
499	4.97468
500	4.87914
501	4.92661
502	4.95736
503	5.13021
504	5.10981
505	5.20381
506	5.07053
507	5.20395
508	5.03756
509	4.99036
510	4.70194
511	4.58935
512	4.65011
513	4.62762
514	4.47245
515	4.42198
516	4.39256
517	4.3744
518	4.355
519	4.47908
520	4.42505
521	4.26555
522	4.22921
523	4.27465
524	4.21394
525	4.22655
526	4.23384
527	4.08893
528	3.97125
529	3.88121
530	3.90332
531	3.71294
532	3.6351
533	3.58892
534	3.52944
535	3.51472
536	3.57287
537	3.53201
538	3.38726
539	3.41262
540	3.47725
541	3.42405
542	3.34579
543	3.1902
544	3.07138
545	2.89044
546	2.85661
547	2.89354
548	2.80904
549	2.92493
550	3.05278
551	3.03425
552	3.02604
553	3.05933
554	3.07795
555	3.06199
556	2.93323
557	2.84929
558	2.68157
559	2.67
560	2.47982
561	2.60616
562	2.5964
563	2.49199
564	2.39523
565	2.56593
566	2.4887
567	2.52172
568	2.30188
569	2.16691
570	2.06209
571	1.98885
572	1.91657
573	1.89774
574	1.81909
575	1.85073
576	1.86153
577	1.71957
578	1.66909
579	1.58461
580	1.61409
581	1.56424
582	1.67225
583	1.6137
584	1.73677
585	1.71656
586	3.25854
587	3.31537
588	3.24997
589	3.25575
590	3.32718
591	3.30775
592	3.21434
593	3.25434
594	3.16906
595	2.98437
596	2.67889
597	2.59552
598	2.69954
599	2.69346
600	2.84991
601	2.71807
602	2.82239
603	2.89022
604	3.19717
605	3.09163
606	2.97302
607	2.96031
608	2.84417
609	2.63241
610	2.58081
611	2.64057
612	2.53339
613	2.40446
614	2.47398
615	2.54088
616	2.57133
617	2.56926
618	2.63343
619	2.47137
620	2.46701
621	2.42691
622	2.31775
623	2.1922
624	2.18526
625	2.11944
626	2.31261
627	2.493
628	2.3757
629	2.28156
630	2.4945
631	2.57341
632	2.59349
633	2.64971
634	2.59111
635	2.67591
636	2.68957
637	2.62313
638	2.75306
639	2.67883
640	2.44331
641	2.32932
642	2.37397
643	2.45885
644	2.4535
645	2.55636
646	2.56102
647	2.49484
648	2.42129
649	2.37523
650	2.31192
651	2.30449
652	2.33597
653	2.42775
654	2.37517
655	2.80644
656	2.88142
657	3.06582
658	2.93975
659	3.05172
660	2.98209
661	3.02679
662	3.02963
663	2.8632
664	2.75226
665	2.76363
666	2.84853
667	2.768
668	2.66024
669	2.74533
670	2.85256
671	2.6114
672	2.58505
673	2.43256
674	2.5069
675	2.66919
676	2.72397
677	2.65185
678	2.53162
679	2.43209
680	2.62663
681	2.50299
682	2.48647
683	2.39039
684	2.41533
685	2.44868
686	2.56728
687	2.6329
688	2.6431
689	2.53308
690	2.57489
691	2.55978
692	2.38179
693	2.23612
694	2.23474
695	2.09374
696	2.00584
697	2.09392
698	2.07389
699	1.80813
700	1.68156
701	1.70887
702	1.92891
703	1.90003
704	1.94217
705	1.9559
706	2.05205
707	2.18686
708	2.09567
709	1.80446
710	1.69469
711	1.53151
712	1.51075
713	1.61451
714	1.46016
715	1.36117
716	1.29498
717	1.48208
718	1.48167
719	1.61189
720	1.83705
721	1.7518
722	1.79701
723	1.73311
724	1.86541
725	1.87996
726	1.95772
727	1.94728
728	1.87524
729	1.84533
730	1.79427
731	1.7815
732	1.65535
733	1.63646
734	1.38583
735	1.47175
736	1.4653
737	1.44687
738	1.43506
739	1.31685
740	1.30284
741	1.24175
742	1.32249
743	1.50658
744	1.54008
745	1.45854
746	1.42297
747	1.56714
748	1.40952
749	1.56643
750	1.60762
751	1.66096
752	1.7576
753	1.68177
754	1.57625
755	1.63425
756	1.63986
757	1.62383
758	1.71093
759	1.51023
760	1.49531
761	1.36739
762	1.4068
763	1.36482
764	1.40452
765	1.25013
766	1.22988
767	1.16295
768	1.01879
769	0.965754
770	0.978659
771	0.817527
772	0.666282
773	0.605925
774	0.453079
775	0.445819
776	0.377948
777	0.193438
778	0.085202
779	0.0255484
780	0.0143168
781	-0.106234


==> samplePathLevy2.txt <==
1	0.
2	0.
3	0.206898
4	0.327652
5	0.173034
6	0.243333
7	0.263018
8	0.381566
9	0.197633
10	0.280353
11	0.077601
12	0.
13	0.0747376
14	0.1593
15	0.123717
16	0.00576638
17	0.
18	0.
19	0.
20	0.
21	0.0892407
22	0.
23	0.
24	0.
25	0.0175931
26	0.017826
27	0.
28	0.
29	0.
30	0.
31	0.0243337
32	0.
33	0.0704568
34	0.
35	0.
36	0.
37	0.
38	0.116832
39	0.251706
40	0.163822
41	0.229625
42	0.188971
43	0.368966
44	0.151362
45	0.228581
46	0.0487974
47	0.
48	0.
49	0.
50	0.115054
51	0.154168
52	0.00959742
53	0.0224805
54	0.
55	1.48847
56	1.59461
57	1.61182
58	1.70778
59	1.69778
60	1.87446
61	1.92013
62	1.69036
63	1.47054
64	1.48318
65	1.30522
66	1.25268
67	1.21046
68	1.23775
69	1.08534
70	1.04991
71	0.886054
72	1.06708
73	1.04531
74	1.0187
75	1.03492
76	0.937874
77	0.861684
78	0.806477
79	0.717215
80	0.731609
81	0.890601
82	0.814882
83	0.638694
84	0.574535
85	0.439958
86	1.49297
87	1.25642
88	1.32853
89	1.27154
90	1.33469
91	1.4286
92	1.43631
93	1.47073
94	1.46874
95	1.54172
96	1.70219
97	1.60236
98	1.70031
99	1.63327
100	1.7406
101	1.94207
102	2.10787
103	2.20644
104	2.19391
105	2.01077
106	2.04891
107	2.00752
108	1.96738
109	2.03318
110	1.93483
111	1.91434
112	1.69609
113	1.76351
114	1.59237
115	1.56087
116	1.69136
117	1.77107
118	1.71035
119	1.6498
120	1.59745
121	1.64821
122	1.84171
123	1.76372
124	2.10749
125	2.05873
126	2.06825
127	2.06078
128	1.85974
129	1.907
130	1.95593
131	2.0239
132	2.14869
133	2.06623
134	2.01422
135	2.05405
136	2.36912
137	2.50612
138	2.51272
139	2.53819
140	2.53079
141	2.43587
142	2.45622
143	2.3651
144	2.44472
145	2.41525
146	2.49898
147	2.50277
148	2.41874
149	2.41847
150	2.37337
151	2.3003
152	2.19944
153	2.172
154	2.18445
155	2.25403
156	2.21971
157	2.20719
158	2.2472
159	2.0636
160	2.01238
161	2.10024
162	2.10633
163	1.98579
164	2.06269
165	2.10791
166	2.08167
167	2.0921
168	2.02715
169	1.89984
170	1.90439
171	1.8352
172	1.99609
173	1.89547
174	1.95416
175	1.87818
176	1.90041
177	1.9038
178	1.78319
179	1.56667
180	1.35507
181	1.28634
182	1.3003
183	1.17489
184	1.18334
185	1.1416
186	1.14084
187	1.15197
188	0.934826
189	0.802688
190	0.866897
191	0.798268
192	0.791943
193	0.752529
194	0.883791
195	0.67307
196	0.641468
197	0.55799
198	0.664382
199	0.793249
200	0.651609
201	0.760269
202	0.813603
203	0.761541
204	0.914289
205	0.92222
206	0.716441
207	0.703552
208	0.672942
209	0.830562
210	0.741869
211	0.756503
212	0.717438
213	0.819732
214	0.66592
215	0.714816
216	0.829239
217	0.799404
218	0.786564
219	0.766617
220	0.739997
221	0.788376
222	0.772526
223	0.555281
224	0.692048
225	0.762503
226	0.975057
227	0.837294
228	0.973982
229	0.907429
230	0.853533
231	0.97315
232	0.84654
233	0.84283
234	0.838138
235	0.900763
236	0.960183
237	0.953227
238	0.820259
239	0.88035
240	0.93795
241	0.882535
242	0.928215
243	0.943013
244	0.95662
245	0.763608
246	1.50321
247	1.42526
248	1.42403
249	1.46632
250	1.60147
251	1.51241
252	1.40765
253	1.28833
254	1.37885
255	1.32383
256	1.41558
257	1.41677
258	1.57517
259	1.53486
260	1.51083
261	1.497
262	1.49417
263	1.38526
264	1.47504
265	1.29699
266	1.22851
267	1.34907
268	1.47805
269	1.42893
270	1.42678
271	2.72164
272	2.7922
273	2.68714
274	2.56203
275	2.50963
276	2.62747
277	2.63979
278	2.6441
279	2.53036
280	2.65431
281	2.67143
282	2.56535
283	2.42048
284	2.3584
285	2.36329
286	2.25165
287	2.12498
288	2.10824
289	2.02179
290	2.13509
291	2.15195
292	2.02511
293	2.11678
294	2.06334
295	2.11123
296	2.02379
297	2.00745
298	1.90118
299	1.83577
300	1.79408
301	1.62274
302	1.64427
303	1.70765
304	1.58345
305	1.70022
306	1.6714
307	1.6035
308	1.80838
309	1.96145
310	1.82663
311	1.74181
312	1.6776
313	1.89365
314	1.77224
315	1.77402
316	1.82894
317	1.89999
318	1.78449
319	1.83858
320	1.62155
321	1.53308
322	1.59606
323	1.64633
324	1.54895
325	1.43561
326	1.48155
327	1.52169
328	1.56813
329	1.54999
330	1.42233
331	1.46804
332	1.38011
333	1.37011
334	1.43349
335	1.4609
336	1.33125
337	1.33855
338	1.33857
339	1.48828
340	1.39834
341	1.36328
342	1.50061
343	1.46718
344	1.50643
345	1.44196
346	1.58414
347	1.66687
348	1.65555
349	1.63472
350	1.52335
351	1.73156
352	1.75069
353	1.67105
354	1.49288
355	1.31544
356	1.09681
357	0.958186
358	1.10753
359	1.08222
360	1.35379
361	1.41557
362	1.38374
363	1.3679
364	1.44449
365	1.26723
366	1.32578
367	1.24741
368	1.21083
369	1.26927
370	1.25141
371	1.29323
372	1.25268
373	1.2315
374	1.25264
375	1.07923
376	1.21362
377	1.07309
378	1.0663
379	0.959254
380	0.99039
381	0.863969
382	0.853235
383	0.703147
384	0.684238
385	0.674498
386	0.709394
387	0.630039
388	0.752171
389	0.760097
390	0.73995
391	0.790346
392	0.835607
393	0.91635
394	0.932508
395	0.833536
396	0.819782
397	0.899439
398	0.65593
399	0.625345
400	0.600026
401	0.550681
402	0.436593
403	0.426735
404	0.341238
405	0.572622
406	0.473251
407	0.373981
408	0.332192
409	0.335567
410	0.151564
411	0.178898
412	0.198188
413	0.195594
414	0.0897126
415	0.236877
416	0.293429
417	0.351202
418	0.343487
419	0.167726
420	0.109942
421	0.
422	0.
423	0.115197
424	0.0599024
425	0.0312647
426	0.
427	0.
428	0.
429	0.
430	0.
431	0.
432	0.0592036
433	0.
434	0.00243479
435	0.00824353
436	0.124283
437	0.704178
438	0.715283
439	0.724527
440	0.88963
441	0.949573
442	0.968771
443	0.973451
444	1.08199
445	1.14312
446	1.09565
447	1.11038
448	1.39119
449	1.34534
450	1.36239
451	1.28437
452	1.35401
453	1.29438
454	1.29147
455	1.35194
456	2.4496
457	2.51043
458	2.61638
459	2.65686
460	2.54488
461	2.40357
462	2.36806
463	2.36574
464	2.50548
465	2.48484
466	2.53011
467	2.5287
468	2.78103
469	2.79851
470	2.82572
471	2.75462
472	2.87625
473	2.93998
474	2.89816
475	2.63193
476	2.51136
477	2.59495
478	2.52613
479	2.49766
480	2.64747
481	2.63261
482	2.632
483	2.64839
484	2.68011
485	2.6167
486	2.52591
487	2.41319
488	2.53371
489	2.5346
490	2.50884
491	2.39418
492	2.42597
493	2.48177
494	2.49927
495	2.30729
496	2.22233
497	2.21558
498	2.24694
499	2.2184
500	2.12285
501	2.17033
502	2.20108
503	2.37393
504	2.35353
505	2.44753
506	2.31425
507	2.44767
508	2.28127
509	2.23408
510	1.94566
511	1.83307
512	1.89382
513	1.87134
514	1.71617
515	1.6657
516	1.63628
517	1.61811
518	1.59872
519	1.7228
520	1.66876
521	1.50926
522	1.47293
523	1.51837
524	1.45766
525	1.47026
526	1.47756
527	1.33265
528	1.21497
529	1.12493
530	1.14704
531	0.956656
532	0.878821
533	0.832637
534	0.773155
535	0.758439
536	0.816584
537	0.775724
538	0.630979
539	0.656338
540	0.720971
541	0.667771
542	0.589508
543	0.433918
544	0.315096
545	0.13416
546	0.100329
547	0.137261
548	0.0527548
549	0.168646
550	0.296496
551	0.277963
552	0.269762
553	0.303045
554	0.321667
555	0.305712
556	0.176945
557	0.0930101
558	0.
559	0.
560	0.
561	0.126333
562	0.116571
563	0.0121703
564	0.
565	0.1707
566	0.0934701
567	0.126488
568	0.
569	0.
570	0.
571	0.
572	0.
573	0.
574	0.
575	0.0316485
576	0.0424465
577	0.
578	0.
579	0.
580	0.0294754
581	0.
582	0.10801
583	0.0494672
584	0.172532
585	0.152319
586	1.6943
587	1.75114
588	1.68573
589	1.69151
590	1.76295
591	1.74351
592	1.6501
593	1.6901
594	1.60483
595	1.42014
596	1.11465
597	1.03128
598	1.1353
599	1.12922
600	1.28568
601	1.15383
602	1.25816
603	1.32598
604	1.63293
605	1.52739
606	1.40878
607	1.39607
608	1.27993
609	1.06817
610	1.01657
611	1.07634
612	0.969154
613	0.840226
614	0.909741
615	0.976638
616	1.00709
617	1.00503
618	1.06919
619	0.907133
620	0.902773
621	0.862672
622	0.753508
623	0.627964
624	0.621027
625	0.555202
626	0.748368
627	0.928762
628	0.811458
629	0.717318
630	0.930267
631	1.00918
632	1.02925
633	1.08547
634	1.02687
635	1.11167
636	1.12533
637	1.0589
638	1.18882
639	1.1146
640	0.879068
641	0.765079
642	0.809728
643	0.894609
644	0.889261
645	0.992119
646	0.996787
647	0.930601
648	0.857053
649	0.810997
650	0.747683
651	0.74025
652	0.771736
653	0.863512
654	0.810936
655	1.2422
656	1.31718
657	1.50159
658	1.37551
659	1.48748
660	1.41785
661	1.46255
662	1.46539
663	1.29896
664	1.18802
665	1.19939
666	1.28429
667	1.20376
668	1.096
669	1.1811
670	1.28832
671	1.04716
672	1.02081
673	0.868326
674	0.942665
675	1.10495
676	1.15973
677	1.08762
678	0.967387
679	0.867855
680	1.06239
681	0.938754
682	0.92223
683	0.826155
684	0.851091
685	0.884445
686	1.00305
687	1.06866
688	1.07886
689	0.968847
690	1.01066
691	0.99554
692	0.817553
693	0.671883
694	0.670498
695	0.529504
696	0.441605
697	0.529686
698	0.509656
699	0.243888
700	0.117319
701	0.144634
702	0.364669
703	0.33579
704	0.377928
705	0.391666
706	0.487809
707	0.622627
708	0.531434
709	0.240224
710	0.130454
711	0.
712	0.
713	0.10376
714	0.
715	0.
716	0.
717	0.1871
718	0.186694
719	0.316909
720	0.542072
721	0.456829
722	0.502038
723	0.438136
724	0.570439
725	0.584983
726	0.662746
727	0.652302
728	0.580265
729	0.550354
730	0.499294
731	0.486527
732	0.360376
733	0.341485
734	0.0908515
735	0.176778
736	0.170327
737	0.151895
738	0.140086
739	0.0218773
740	0.00786105
741	0.
742	0.0807434
743	0.264826
744	0.298327
745	0.21679
746	0.181221
747	0.325394
748	0.167767
749	0.324678
750	0.365867
751	0.419207
752	0.515851
753	0.440023
754	0.3345
755	0.392499
756	0.398105
757	0.38208
758	0.469183
759	0.268483
760	0.253562
761	0.125635
762	0.165052
763	0.123068
764	0.162771
765	0.00838024
766	0.
767	0.
768	0.
769	0.
770	0.0129049
771	0.
772	0.
773	0.
774	0.
775	0.
776	0.
777	0.
778	0.
779	0.
780	0.
781	0.


==> samplepath2.txt <==
0.		1
0.266921	0.733079
0.5715	0.733079
0.66388	0.640699
1.04837	0.640699
1.68906	0
0		0


==> samplepathflip.txt <==
1		0.		
0.733		0.266921	
0.733		0.5715	
0.641		0.66388
0.641		1.04837	
0		1.68906
0		0



==> samplepathx.txt <==
0	2
0.292719	1.70728
0.292719	2.01273
0.925504	1.37994
0.925504	2.12519
1.63172	1.41898
1.63172	1.74199
1.98561	1.38809
1.98561	1.8118
3.06433	0.733079
3.06433	0.820949
3.0974	0.787887
3.0974	1.0046
3.46129	0.640699
3.46129	1.02518
4.48648	0
4.58668	0
4.58668	0.535938
5.12262	0
5.32897	0
0		0

==> samplepathx2.txt <==
0.	1
0.266921	0.733079
0.266921	0.820949
0.299983	0.787887
0.299983	1.0046
0.66388	0.640699
0.66388	1.02518
1.68906	0
1.78927	0
0		0

==> samplepathy.txt <==
0	1
0.292719	0.707281
0.292719	1.01273
0.925504	0.379941
0.925504	1.12519
1.63172	0.418976
1.63172	0.741989
1.98561	0.38809
1.98561	0.811799
2.79741	0
3.06433	0
3.06433	0.0878699
3.0974	0.054808
3.0974	0.271517
3.36891	0
3.46129	0
3.46129	0.384485
3.84578	0
4.58668	0
4.58668	0.535938
5.12262	0
5.32897	0
0		0

==> samplepathy2.txt <==
0.	0
0.266921	0
0.266921	0.0878699
0.299983	0.054808
0.299983	0.271517
0.5715	0
0.66388	0
0.66388	0.384485
1.04837	0
1.78927	0

